$t_0$: A Time-Series Foundation Model for Forecasting with Context

We present $t_0$, a family of open-weights foundation models for forecasting with multivariate context. We release its first two members: $\texttt{t0-alpha}$ and $\texttt{t0-beta}$, respectively 102M and 256M parameters. Both condition their forecasts on target history, past covariates, and known-future covariates, without task-specific retraining. Their transformer layers alternate attention along time and across variates. They produce probabilistic forecasts through quantile predictions. Pretraining combines curated public data with synthetic generator families constructed to contain covariate-to-target dependencies. On GIFT-Eval, $\texttt{t0-alpha}$ reaches an aggregate CRPS of 0.4941, and $\texttt{t0-beta}$ a CRPS of 0.4738 and a MASE of 0.6865, third on both and within 4.0% of the best zero-shot TSFM. On fev-bench they score 42.2 and 46.7 in skill, the latter third again and 2.0 points behind the leader. We analyze $\texttt{t0-alpha}$ in depth. Known-future covariates raise its skill by 6.3 percentage points across 30 tasks. The report also examines its calibration, its rollout strategy on long horizons, and its robustness to missing data. On the Victoria electricity-demand benchmark, $\texttt{t0-beta}$ is among the most accurate models with a context of nearly a year. In an independent Macrocosm evaluation of hourly ERCOT prices over 29 months, both cut the MAE of the lagged-price baseline by 38%.

==> figures/calibration-coverage.csv <==
kind,kind_id,dataset,level,band,nominal,x,y,y_pooled
pair_level,0,us_births/D/short,0.1000,,,0.1000,0.0600,
pair_level,0,covid_deaths/D/short,0.1000,,,0.1000,0.0506,
pair_level,0,bizitobs_l2c/5T/short,0.1000,,,0.1000,0.0796,
pair_level,0,bizitobs_l2c/5T/medium,0.1000,,,0.1000,0.0668,
pair_level,0,bizitobs_l2c/5T/long,0.1000,,,0.1000,0.0843,
pair_level,0,m4_yearly/A/short,0.1000,,,0.1000,0.0940,
pair_level,0,m4_quarterly/Q/short,0.1000,,,0.1000,0.0682,
pair_level,0,m4_monthly/M/short,0.1000,,,0.1000,0.1255,
pair_level,0,m4_weekly/W/short,0.1000,,,0.1000,0.0624,
pair_level,0,m4_daily/D/short,0.1000,,,0.1000,0.0725,
pair_level,0,m4_hourly/H/short,0.1000,,,0.1000,0.0658,
pair_level,0,electricity/15T/short,0.1000,,,0.1000,0.1299,
pair_level,0,electricity/15T/medium,0.1000,,,0.1000,0.1176,
pair_level,0,electricity/15T/long,0.1000,,,0.1000,0.1173,
pair_level,0,electricity/H/short,0.1000,,,0.1000,0.1230,
pair_level,0,electricity/H/medium,0.1000,,,0.1000,0.1401,
pair_level,0,electricity/H/long,0.1000,,,0.1000,0.1601,
pair_level,0,electricity/D/short,0.1000,,,0.1000,0.1104,
pair_level,0,electricity/W/short,0.1000,,,0.1000,0.1604,
pair_level,0,solar/10T/short,0.1000,,,0.1000,0.0966,
pair_level,0,solar/10T/medium,0.1000,,,0.1000,0.0570,
pair_level,0,solar/10T/long,0.1000,,,0.1000,0.0303,
pair_level,0,solar/H/short,0.1000,,,0.1000,0.0664,
pair_level,0,solar/H/medium,0.1000,,,0.1000,0.0605,
pair_level,0,solar/H/long,0.1000,,,0.1000,0.0486,
pair_level,0,solar/D/short,0.1000,,,0.1000,0.1658,
pair_level,0,solar/W/short,0.1000,,,0.1000,0.3823,
pair_level,0,hospital/M/short,0.1000,,,0.1000,0.0896,
pair_level,0,us_births/M/short,0.1000,,,0.1000,0.0417,
pair_level,0,us_births/W/short,0.1000,,,0.1000,0.1071,
pair_level,0,saugeen/D/short,0.1000,,,0.1000,0.1000,
pair_level,0,saugeen/M/short,0.1000,,,0.1000,0.0595,
pair_level,0,saugeen/W/short,0.1000,,,0.1000,0.0625,
pair_level,0,temperature_rain/D/short,0.1000,,,0.1000,0.0826,
pair_level,0,kdd_cup_2018/H/short,0.1000,,,0.1000,0.0900,
pair_level,0,kdd_cup_2018/H/medium,0.1000,,,0.1000,0.0742,
pair_level,0,kdd_cup_2018/H/long,0.1000,,,0.1000,0.0878,
pair_level,0,kdd_cup_2018/D/short,0.1000,,,0.1000,0.0641,
pair_level,0,car_parts/M/short,0.1000,,,0.1000,0.0202,
pair_level,0,restaurant/D/short,0.1000,,,0.1000,0.1131,
pair_level,0,hierarchical_sales/D/short,0.1000,,,0.1000,0.1088,
pair_level,0,hierarchical_sales/W/short,0.1000,,,0.1000,0.1552,
pair_level,0,loop_seattle/5T/short,0.1000,,,0.1000,0.0660,
pair_level,0,loop_seattle/5T/medium,0.1000,,,0.1000,0.0976,
pair_level,0,loop_seattle/5T/long,0.1000,,,0.1000,0.0854,
pair_level,0,loop_seattle/H/short,0.1000,,,0.1000,0.1050,
pair_level,0,loop_seattle/H/medium,0.1000,,,0.1000,0.0898,
pair_level,0,loop_seattle/H/long,0.1000,,,0.1000,0.1176,
pair_level,0,loop_seattle/D/short,0.1000,,,0.1000,0.1943,
pair_level,0,sz_taxi/15T/short,0.1000,,,0.1000,0.1207,
pair_level,0,sz_taxi/15T/medium,0.1000,,,0.1000,0.1085,
pair_level,0,sz_taxi/15T/long,0.1000,,,0.1000,0.0910,
pair_level,0,sz_taxi/H/short,0.1000,,,0.1000,0.1483,
pair_level,0,m_dense/H/short,0.1000,,,0.1000,0.1503,
pair_level,0,m_dense/H/medium,0.1000,,,0.1000,0.1457,
pair_level,0,m_dense/H/long,0.1000,,,0.1000,0.1442,
pair_level,0,m_dense/D/short,0.1000,,,0.1000,0.0626,
pair_level,0,ett1/15T/short,0.1000,,,0.1000,0.1190,
pair_level,0,ett1/15T/medium,0.1000,,,0.1000,0.0889,
pair_level,0,ett1/15T/long,0.1000,,,0.1000,0.0892,
pair_level,0,ett1/H/short,0.1000,,,0.1000,0.0930,
pair_level,0,ett1/H/medium,0.1000,,,0.1000,0.2035,
pair_level,0,ett1/H/long,0.1000,,,0.1000,0.1702,
pair_level,0,ett1/D/short,0.1000,,,0.1000,0.1063,
pair_level,0,ett1/W/short,0.1000,,,0.1000,0.0268,
pair_level,0,ett2/15T/short,0.1000,,,0.1000,0.0979,
pair_level,0,ett2/15T/medium,0.1000,,,0.1000,0.0678,
pair_level,0,ett2/15T/long,0.1000,,,0.1000,0.0702,
pair_level,0,ett2/H/short,0.1000,,,0.1000,0.0961,
pair_level,0,ett2/H/medium,0.1000,,,0.1000,0.1062,
pair_level,0,ett2/H/long,0.1000,,,0.1000,0.1059,
pair_level,0,ett2/D/short,0.1000,,,0.1000,0.0619,
pair_level,0,ett2/W/short,0.1000,,,0.1000,0.0446,
pair_level,0,jena_weather/10T/short,0.1000,,,0.1000,0.1043,
pair_level,0,jena_weather/10T/medium,0.1000,,,0.1000,0.1188,
pair_level,0,jena_weather/10T/long,0.1000,,,0.1000,0.1272,
pair_level,0,jena_weather/H/short,0.1000,,,0.1000,0.1362,
pair_level,0,jena_weather/H/medium,0.1000,,,0.1000,0.1086,
pair_level,0,jena_weather/H/long,0.1000,,,0.1000,0.1103,
pair_level,0,jena_weather/D/short,0.1000,,,0.1000,0.1524,
pair_level,0,bitbrains_fast_storage/5T/short,0.1000,,,0.1000,0.1023,
pair_level,0,bitbrains_fast_storage/5T/medium,0.1000,,,0.1000,0.1169,
pair_level,0,bitbrains_fast_storage/5T/long,0.1000,,,0.1000,0.1251,
pair_level,0,bitbrains_fast_storage/H/short,0.1000,,,0.1000,0.0931,
pair_level,0,bitbrains_rnd/5T/short,0.1000,,,0.1000,0.1180,
pair_level,0,bitbrains_rnd/5T/medium,0.1000,,,0.1000,0.1597,
pair_level,0,bitbrains_rnd/5T/long,0.1000,,,0.1000,0.1473,
pair_level,0,bitbrains_rnd/H/short,0.1000,,,0.1000,0.1252,
pair_level,0,bizitobs_application/10S/short,0.1000,,,0.1000,0.1739,
pair_level,0,bizitobs_application/10S/medium,0.1000,,,0.1000,0.2508,
pair_level,0,bizitobs_application/10S/long,0.1000,,,0.1000,0.3544,
pair_level,0,bizitobs_service/10S/short,0.1000,,,0.1000,0.1028,
pair_level,0,bizitobs_service/10S/medium,0.1000,,,0.1000,0.0644,
pair_level,0,bizitobs_service/10S/long,0.1000,,,0.1000,0.0660,
pair_level,0,bizitobs_l2c/H/short,0.1000,,,0.1000,0.0615,
pair_level,0,bizitobs_l2c/H/medium,0.1000,,,0.1000,0.0321,
pair_level,0,bizitobs_l2c/H/long,0.1000,,,0.1000,0.0558,
pair_level,0,us_births/D/short,0.2000,,,0.2000,0.0983,
pair_level,0,covid_deaths/D/short,0.2000,,,0.2000,0.1066,
pair_level,0,bizitobs_l2c/5T/short,0.2000,,,0.2000,0.1411,
pair_level,0,bizitobs_l2c/5T/medium,0.2000,,,0.2000,0.1622,
pair_level,0,bizitobs_l2c/5T/long,0.2000,,,0.2000,0.1931,
pair_level,0,m4_yearly/A/short,0.2000,,,0.2000,0.1532,
pair_level,0,m4_quarterly/Q/short,0.2000,,,0.2000,0.1271,
pair_level,0,m4_monthly/M/short,0.2000,,,0.2000,0.2124,
pair_level,0,m4_weekly/W/short,0.2000,,,0.2000,0.1416,
pair_level,0,m4_daily/D/short,0.2000,,,0.2000,0.1311,
pair_level,0,m4_hourly/H/short,0.2000,,,0.2000,0.1292,
pair_level,0,electricity/15T/short,0.2000,,,0.2000,0.2158,
pair_level,0,electricity/15T/medium,0.2000,,,0.2000,0.2145,
pair_level,0,electricity/15T/long,0.2000,,,0.2000,0.2168,
pair_level,0,electricity/H/short,0.2000,,,0.2000,0.2049,
pair_level,0,electricity/H/medium,0.2000,,,0.2000,0.2380,
pair_level,0,electricity/H/long,0.2000,,,0.2000,0.2662,
pair_level,0,electricity/D/short,0.2000,,,0.2000,0.2032,
pair_level,0,electricity/W/short,0.2000,,,0.2000,0.2392,
pair_level,0,solar/10T/short,0.2000,,,0.2000,0.1406,
pair_level,0,solar/10T/medium,0.2000,,,0.2000,0.1011,
pair_level,0,solar/10T/long,0.2000,,,0.2000,0.0718,
pair_level,0,solar/H/short,0.2000,,,0.2000,0.1057,
pair_level,0,solar/H/medium,0.2000,,,0.2000,0.0991,
pair_level,0,solar/H/long,0.2000,,,0.2000,0.1015,
pair_level,0,solar/D/short,0.2000,,,0.2000,0.2403,
pair_level,0,solar/W/short,0.2000,,,0.2000,0.5821,
pair_level,0,hospital/M/short,0.2000,,,0.2000,0.1752,
pair_level,0,us_births/M/short,0.2000,,,0.2000,0.1667,
pair_level,0,us_births/W/short,0.2000,,,0.2000,0.1607,
pair_level,0,saugeen/D/short,0.2000,,,0.2000,0.1917,
pair_level,0,saugeen/M/short,0.2000,,,0.2000,0.1786,
pair_level,0,saugeen/W/short,0.2000,,,0.2000,0.1938,
pair_level,0,temperature_rain/D/short,0.2000,,,0.2000,0.2025,
pair_level,0,kdd_cup_2018/H/short,0.2000,,,0.2000,0.1793,
pair_level,0,kdd_cup_2018/H/medium,0.2000,,,0.2000,0.1579,
pair_level,0,kdd_cup_2018/H/long,0.2000,,,0.2000,0.1876,
pair_level,0,kdd_cup_2018/D/short,0.2000,,,0.2000,0.1424,
pair_level,0,car_parts/M/short,0.2000,,,0.2000,0.1039,
pair_level,0,restaurant/D/short,0.2000,,,0.2000,0.1977,
pair_level,0,hierarchical_sales/D/short,0.2000,,,0.2000,0.2416,
pair_level,0,hierarchical_sales/W/short,0.2000,,,0.2000,0.2455,
pair_level,0,loop_seattle/5T/short,0.2000,,,0.2000,0.1377,
pair_level,0,loop_seattle/5T/medium,0.2000,,,0.2000,0.1773,
pair_level,0,loop_seattle/5T/long,0.2000,,,0.2000,0.1630,
pair_level,0,loop_seattle/H/short,0.2000,,,0.2000,0.1934,
pair_level,0,loop_seattle/H/medium,0.2000,,,0.2000,0.1731,
pair_level,0,loop_seattle/H/long,0.2000,,,0.2000,0.2164,
pair_level,0,loop_seattle/D/short,0.2000,,,0.2000,0.2832,
pair_level,0,sz_taxi/15T/short,0.2000,,,0.2000,0.2146,
pair_level,0,sz_taxi/15T/medium,0.2000,,,0.2000,0.2038,
pair_level,0,sz_taxi/15T/long,0.2000,,,0.2000,0.1849,
pair_level,0,sz_taxi/H/short,0.2000,,,0.2000,0.2474,
pair_level,0,m_dense/H/short,0.2000,,,0.2000,0.2284,
pair_level,0,m_dense/H/medium,0.2000,,,0.2000,0.2378,
pair_level,0,m_dense/H/long,0.2000,,,0.2000,0.2360,
pair_level,0,m_dense/D/short,0.2000,,,0.2000,0.1319,
pair_level,0,ett1/15T/short,0.2000,,,0.2000,0.2037,
pair_level,0,ett1/15T/medium,0.2000,,,0.2000,0.1606,
pair_level,0,ett1/15T/long,0.2000,,,0.2000,0.1632,
pair_level,0,ett1/H/short,0.2000,,,0.2000,0.1879,
pair_level,0,ett1/H/medium,0.2000,,,0.2000,0.3013,
pair_level,0,ett1/H/long,0.2000,,,0.2000,0.2723,
pair_level,0,ett1/D/short,0.2000,,,0.2000,0.1937,
pair_level,0,ett1/W/short,0.2000,,,0.2000,0.0625,
pair_level,0,ett2/15T/short,0.2000,,,0.2000,0.1737,
pair_level,0,ett2/15T/medium,0.2000,,,0.2000,0.1261,
pair_level,0,ett2/15T/long,0.2000,,,0.2000,0.1222,
pair_level,0,ett2/H/short,0.2000,,,0.2000,0.1821,
pair_level,0,ett2/H/medium,0.2000,,,0.2000,0.2021,
pair_level,0,ett2/H/long,0.2000,,,0.2000,0.1976,
pair_level,0,ett2/D/short,0.2000,,,0.2000,0.1429,
pair_level,0,ett2/W/short,0.2000,,,0.2000,0.0714,
pair_level,0,jena_weather/10T/short,0.2000,,,0.2000,0.1931,
pair_level,0,jena_weather/10T/medium,0.2000,,,0.2000,0.2169,
pair_level,0,jena_weather/10T/long,0.2000,,,0.2000,0.2245,
pair_level,0,jena_weather/H/short,0.2000,,,0.2000,0.2308,
pair_level,0,jena_weather/H/medium,0.2000,,,0.2000,0.2110,
pair_level,0,jena_weather/H/long,0.2000,,,0.2000,0.2422,
pair_level,0,jena_weather/D/short,0.2000,,,0.2000,0.2746,
pair_level,0,bitbrains_fast_storage/5T/short,0.2000,,,0.2000,0.2023,
pair_level,0,bitbrains_fast_storage/5T/medium,0.2000,,,0.2000,0.2182,
pair_level,0,bitbrains_fast_storage/5T/long,0.2000,,,0.2000,0.2227,
pair_level,0,bitbrains_fast_storage/H/short,0.2000,,,0.2000,0.1794,
pair_level,0,bitbrains_rnd/5T/short,0.2000,,,0.2000,0.2182,
pair_level,0,bitbrains_rnd/5T/medium,0.2000,,,0.2000,0.2417,
pair_level,0,bitbrains_rnd/5T/long,0.2000,,,0.2000,0.2246,
pair_level,0,bitbrains_rnd/H/short,0.2000,,,0.2000,0.2201,
pair_level,0,bizitobs_application/10S/short,0.2000,,,0.2000,0.2261,
pair_level,0,bizitobs_application/10S/medium,0.2000,,,0.2000,0.2946,
pair_level,0,bizitobs_application/10S/long,0.2000,,,0.2000,0.3794,
pair_level,0,bizitobs_service/10S/short,0.2000,,,0.2000,0.1894,
pair_level,0,bizitobs_service/10S/medium,0.2000,,,0.2000,0.1229,
pair_level,0,bizitobs_service/10S/long,0.2000,,,0.2000,0.1279,
pair_level,0,bizitobs_l2c/H/short,0.2000,,,0.2000,0.1280,
pair_level,0,bizitobs_l2c/H/medium,0.2000,,,0.2000,0.0848,
pair_level,0,bizitobs_l2c/H/long,0.2000,,,0.2000,0.1175,
pair_level,0,us_births/D/short,0.2500,,,0.2500,0.1400,
pair_level,0,covid_deaths/D/short,0.2500,,,0.2500,0.1560,
pair_level,0,bizitobs_l2c/5T/short,0.2500,,,0.2500,0.1914,
pair_level,0,bizitobs_l2c/5T/medium,0.2500,,,0.2500,0.2247,
pair_level,0,bizitobs_l2c/5T/long,0.2500,,,0.2500,0.2651,
pair_level,0,m4_yearly/A/short,0.2500,,,0.2500,0.1943,
pair_level,0,m4_quarterly/Q/short,0.2500,,,0.2500,0.1710,
pair_level,0,m4_monthly/M/short,0.2500,,,0.2500,0.2708,
pair_level,0,m4_weekly/W/short,0.2500,,,0.2500,0.2102,
pair_level,0,m4_daily/D/short,0.2500,,,0.2500,0.1721,
pair_level,0,m4_hourly/H/short,0.2500,,,0.2500,0.1881,
pair_level,0,electricity/15T/short,0.2500,,,0.2500,0.2757,
pair_level,0,electricity/15T/medium,0.2500,,,0.2500,0.2796,
pair_level,0,electricity/15T/long,0.2500,,,0.2500,0.2831,
pair_level,0,electricity/H/short,0.2500,,,0.2500,0.2614,
pair_level,0,electricity/H/medium,0.2500,,,0.2500,0.2994,
pair_level,0,electricity/H/long,0.2500,,,0.2500,0.3300,
pair_level,0,electricity/D/short,0.2500,,,0.2500,0.2665,
pair_level,0,electricity/W/short,0.2500,,,0.2500,0.2947,
pair_level,0,solar/10T/short,0.2500,,,0.2500,0.1668,
pair_level,0,solar/10T/medium,0.2500,,,0.2500,0.1367,
pair_level,0,solar/10T/long,0.2500,,,0.2500,0.1062,
pair_level,0,solar/H/short,0.2500,,,0.2500,0.1431,
pair_level,0,solar/H/medium,0.2500,,,0.2500,0.1293,
pair_level,0,solar/H/long,0.2500,,,0.2500,0.1443,
pair_level,0,solar/D/short,0.2500,,,0.2500,0.2682,
pair_level,0,solar/W/short,0.2500,,,0.2500,0.6560,
pair_level,0,hospital/M/short,0.2500,,,0.2500,0.2269,
pair_level,0,us_births/M/short,0.2500,,,0.2500,0.1667,
pair_level,0,us_births/W/short,0.2500,,,0.2500,0.1964,
pair_level,0,saugeen/D/short,0.2500,,,0.2500,0.2350,
pair_level,0,saugeen/M/short,0.2500,,,0.2500,0.2262,
pair_level,0,saugeen/W/short,0.2500,,,0.2500,0.2812,
pair_level,0,temperature_rain/D/short,0.2500,,,0.2500,0.2762,
pair_level,0,kdd_cup_2018/H/short,0.2500,,,0.2500,0.2298,
pair_level,0,kdd_cup_2018/H/medium,0.2500,,,0.2500,0.2030,
pair_level,0,kdd_cup_2018/H/long,0.2500,,,0.2500,0.2344,
pair_level,0,kdd_cup_2018/D/short,0.2500,,,0.2500,0.1884,
pair_level,0,car_parts/M/short,0.2500,,,0.2500,0.1738,
pair_level,0,restaurant/D/short,0.2500,,,0.2500,0.2499,
pair_level,0,hierarchical_sales/D/short,0.2500,,,0.2500,0.2890,
pair_level,0,hierarchical_sales/W/short,0.2500,,,0.2500,0.2971,
pair_level,0,loop_seattle/5T/short,0.2500,,,0.2500,0.1970,
pair_level,0,loop_seattle/5T/medium,0.2500,,,0.2500,0.2380,
pair_level,0,loop_seattle/5T/long,0.2500,,,0.2500,0.2246,
pair_level,0,loop_seattle/H/short,0.2500,,,0.2500,0.2592,
pair_level,0,loop_seattle/H/medium,0.2500,,,0.2500,0.2360,
pair_level,0,loop_seattle/H/long,0.2500,,,0.2500,0.2897,
pair_level,0,loop_seattle/D/short,0.2500,,,0.2500,0.3362,
pair_level,0,sz_taxi/15T/short,0.2500,,,0.2500,0.2712,
pair_level,0,sz_taxi/15T/medium,0.2500,,,0.2500,0.2628,
pair_level,0,sz_taxi/15T/long,0.2500,,,0.2500,0.2433,
pair_level,0,sz_taxi/H/short,0.2500,,,0.2500,0.3083,
pair_level,0,m_dense/H/short,0.2500,,,0.2500,0.2823,
pair_level,0,m_dense/H/medium,0.2500,,,0.2500,0.3004,
pair_level,0,m_dense/H/long,0.2500,,,0.2500,0.2998,
pair_level,0,m_dense/D/short,0.2500,,,0.2500,0.2000,
pair_level,0,ett1/15T/short,0.2500,,,0.2500,0.2658,
pair_level,0,ett1/15T/medium,0.2500,,,0.2500,0.2189,
pair_level,0,ett1/15T/long,0.2500,,,0.2500,0.2184,
pair_level,0,ett1/H/short,0.2500,,,0.2500,0.2577,
pair_level,0,ett1/H/medium,0.2500,,,0.2500,0.3619,
pair_level,0,ett1/H/long,0.2500,,,0.2500,0.3280,
pair_level,0,ett1/D/short,0.2500,,,0.2500,0.2524,
pair_level,0,ett1/W/short,0.2500,,,0.2500,0.1250,
pair_level,0,ett2/15T/short,0.2500,,,0.2500,0.2152,
pair_level,0,ett2/15T/medium,0.2500,,,0.2500,0.1704,
pair_level,0,ett2/15T/long,0.2500,,,0.2500,0.1636,
pair_level,0,ett2/H/short,0.2500,,,0.2500,0.2435,
pair_level,0,ett2/H/medium,0.2500,,,0.2500,0.2787,
pair_level,0,ett2/H/long,0.2500,,,0.2500,0.2788,
pair_level,0,ett2/D/short,0.2500,,,0.2500,0.2048,
pair_level,0,ett2/W/short,0.2500,,,0.2500,0.1071,
pair_level,0,jena_weather/10T/short,0.2500,,,0.2500,0.2566,
pair_level,0,jena_weather/10T/medium,0.2500,,,0.2500,0.2759,
pair_level,0,jena_weather/10T/long,0.2500,,,0.2500,0.2802,
pair_level,0,jena_weather/H/short,0.2500,,,0.2500,0.2869,
pair_level,0,jena_weather/H/medium,0.2500,,,0.2500,0.2865,
pair_level,0,jena_weather/H/long,0.2500,,,0.2500,0.3163,
pair_level,0,jena_weather/D/short,0.2500,,,0.2500,0.3198,
pair_level,0,bitbrains_fast_storage/5T/short,0.2500,,,0.2500,0.2722,
pair_level,0,bitbrains_fast_storage/5T/medium,0.2500,,,0.2500,0.2892,
pair_level,0,bitbrains_fast_storage/5T/long,0.2500,,,0.2500,0.2874,
pair_level,0,bitbrains_fast_storage/H/short,0.2500,,,0.2500,0.2409,
pair_level,0,bitbrains_rnd/5T/short,0.2500,,,0.2500,0.2881,
pair_level,0,bitbrains_rnd/5T/medium,0.2500,,,0.2500,0.2965,
pair_level,0,bitbrains_rnd/5T/long,0.2500,,,0.2500,0.2809,
pair_level,0,bitbrains_rnd/H/short,0.2500,,,0.2500,0.2844,
pair_level,0,bizitobs_application/10S/short,0.2500,,,0.2500,0.2622,
pair_level,0,bizitobs_application/10S/medium,0.2500,,,0.2500,0.3221,
pair_level,0,bizitobs_application/10S/long,0.2500,,,0.2500,0.4006,
pair_level,0,bizitobs_service/10S/short,0.2500,,,0.2500,0.2572,
pair_level,0,bizitobs_service/10S/medium,0.2500,,,0.2500,0.1659,
pair_level,0,bizitobs_service/10S/long,0.2500,,,0.2500,0.1729,
pair_level,0,bizitobs_l2c/H/short,0.2500,,,0.2500,0.1716,
pair_level,0,bizitobs_l2c/H/medium,0.2500,,,0.2500,0.1405,
pair_level,0,bizitobs_l2c/H/long,0.2500,,,0.2500,0.1792,
pair_level,0,us_births/D/short,0.3000,,,0.3000,0.1717,
pair_level,0,covid_deaths/D/short,0.3000,,,0.3000,0.1830,
pair_level,0,bizitobs_l2c/5T/short,0.3000,,,0.3000,0.2251,
pair_level,0,bizitobs_l2c/5T/medium,0.3000,,,0.3000,0.2630,
pair_level,0,bizitobs_l2c/5T/long,0.3000,,,0.3000,0.3064,
pair_level,0,m4_yearly/A/short,0.3000,,,0.3000,0.2226,
pair_level,0,m4_quarterly/Q/short,0.3000,,,0.3000,0.2021,
pair_level,0,m4_monthly/M/short,0.3000,,,0.3000,0.3102,
pair_level,0,m4_weekly/W/short,0.3000,,,0.3000,0.2522,
pair_level,0,m4_daily/D/short,0.3000,,,0.3000,0.1973,
pair_level,0,m4_hourly/H/short,0.3000,,,0.3000,0.2321,
pair_level,0,electricity/15T/short,0.3000,,,0.3000,0.3196,
pair_level,0,electricity/15T/medium,0.3000,,,0.3000,0.3256,
pair_level,0,electricity/15T/long,0.3000,,,0.3000,0.3291,
pair_level,0,electricity/H/short,0.3000,,,0.3000,0.3027,
pair_level,0,electricity/H/medium,0.3000,,,0.3000,0.3428,
pair_level,0,electricity/H/long,0.3000,,,0.3000,0.3738,
pair_level,0,electricity/D/short,0.3000,,,0.3000,0.3097,
pair_level,0,electricity/W/short,0.3000,,,0.3000,0.3334,
pair_level,0,solar/10T/short,0.3000,,,0.3000,0.1935,
pair_level,0,solar/10T/medium,0.3000,,,0.3000,0.1689,
pair_level,0,solar/10T/long,0.3000,,,0.3000,0.1399,
pair_level,0,solar/H/short,0.3000,,,0.3000,0.1817,
pair_level,0,solar/H/medium,0.3000,,,0.3000,0.1588,
pair_level,0,solar/H/long,0.3000,,,0.3000,0.1808,
pair_level,0,solar/D/short,0.3000,,,0.3000,0.2960,
pair_level,0,solar/W/short,0.3000,,,0.3000,0.6962,
pair_level,0,hospital/M/short,0.3000,,,0.3000,0.2763,
pair_level,0,us_births/M/short,0.3000,,,0.3000,0.1667,
pair_level,0,us_births/W/short,0.3000,,,0.3000,0.2321,
pair_level,0,saugeen/D/short,0.3000,,,0.3000,0.2650,
pair_level,0,saugeen/M/short,0.3000,,,0.3000,0.2976,
pair_level,0,saugeen/W/short,0.3000,,,0.3000,0.3500,
pair_level,0,temperature_rain/D/short,0.3000,,,0.3000,0.3500,
pair_level,0,kdd_cup_2018/H/short,0.3000,,,0.3000,0.2794,
pair_level,0,kdd_cup_2018/H/medium,0.3000,,,0.3000,0.2541,
pair_level,0,kdd_cup_2018/H/long,0.3000,,,0.3000,0.2851,
pair_level,0,kdd_cup_2018/D/short,0.3000,,,0.3000,0.2295,
pair_level,0,car_parts/M/short,0.3000,,,0.3000,0.2614,
pair_level,0,restaurant/D/short,0.3000,,,0.3000,0.2963,
pair_level,0,hierarchical_sales/D/short,0.3000,,,0.3000,0.3341,
pair_level,0,hierarchical_sales/W/short,0.3000,,,0.3000,0.3392,
pair_level,0,loop_seattle/5T/short,0.3000,,,0.3000,0.2359,
pair_level,0,loop_seattle/5T/medium,0.3000,,,0.3000,0.2737,
pair_level,0,loop_seattle/5T/long,0.3000,,,0.3000,0.2600,
pair_level,0,loop_seattle/H/short,0.3000,,,0.3000,0.2950,
pair_level,0,loop_seattle/H/medium,0.3000,,,0.3000,0.2690,
pair_level,0,loop_seattle/H/long,0.3000,,,0.3000,0.3275,
pair_level,0,loop_seattle/D/short,0.3000,,,0.3000,0.3759,
pair_level,0,sz_taxi/15T/short,0.3000,,,0.3000,0.3206,
pair_level,0,sz_taxi/15T/medium,0.3000,,,0.3000,0.3121,
pair_level,0,sz_taxi/15T/long,0.3000,,,0.3000,0.2948,
pair_level,0,sz_taxi/H/short,0.3000,,,0.3000,0.3544,
pair_level,0,m_dense/H/short,0.3000,,,0.3000,0.3202,
pair_level,0,m_dense/H/medium,0.3000,,,0.3000,0.3469,
pair_level,0,m_dense/H/long,0.3000,,,0.3000,0.3458,
pair_level,0,m_dense/D/short,0.3000,,,0.3000,0.2374,
pair_level,0,ett1/15T/short,0.3000,,,0.3000,0.3106,
pair_level,0,ett1/15T/medium,0.3000,,,0.3000,0.2583,
pair_level,0,ett1/15T/long,0.3000,,,0.3000,0.2571,
pair_level,0,ett1/H/short,0.3000,,,0.3000,0.3104,
pair_level,0,ett1/H/medium,0.3000,,,0.3000,0.4014,
pair_level,0,ett1/H/long,0.3000,,,0.3000,0.3649,
pair_level,0,ett1/D/short,0.3000,,,0.3000,0.2841,
pair_level,0,ett1/W/short,0.3000,,,0.3000,0.1518,
pair_level,0,ett2/15T/short,0.3000,,,0.3000,0.2475,
pair_level,0,ett2/15T/medium,0.3000,,,0.3000,0.2104,
pair_level,0,ett2/15T/long,0.3000,,,0.3000,0.2031,
pair_level,0,ett2/H/short,0.3000,,,0.3000,0.2868,
pair_level,0,ett2/H/medium,0.3000,,,0.3000,0.3408,
pair_level,0,ett2/H/long,0.3000,,,0.3000,0.3399,
pair_level,0,ett2/D/short,0.3000,,,0.3000,0.2524,
pair_level,0,ett2/W/short,0.3000,,,0.3000,0.1161,
pair_level,0,jena_weather/10T/short,0.3000,,,0.3000,0.3030,
pair_level,0,jena_weather/10T/medium,0.3000,,,0.3000,0.3212,
pair_level,0,jena_weather/10T/long,0.3000,,,0.3000,0.3227,
pair_level,0,jena_weather/H/short,0.3000,,,0.3000,0.3284,
pair_level,0,jena_weather/H/medium,0.3000,,,0.3000,0.3403,
pair_level,0,jena_weather/H/long,0.3000,,,0.3000,0.3651,
pair_level,0,jena_weather/D/short,0.3000,,,0.3000,0.3500,
pair_level,0,bitbrains_fast_storage/5T/short,0.3000,,,0.3000,0.3322,
pair_level,0,bitbrains_fast_storage/5T/medium,0.3000,,,0.3000,0.3537,
pair_level,0,bitbrains_fast_storage/5T/long,0.3000,,,0.3000,0.3445,
pair_level,0,bitbrains_fast_storage/H/short,0.3000,,,0.3000,0.2927,
pair_level,0,bitbrains_rnd/5T/short,0.3000,,,0.3000,0.3407,
pair_level,0,bitbrains_rnd/5T/medium,0.3000,,,0.3000,0.3387,
pair_level,0,bitbrains_rnd/5T/long,0.3000,,,0.3000,0.3267,
pair_level,0,bitbrains_rnd/H/short,0.3000,,,0.3000,0.3295,
pair_level,0,bizitobs_application/10S/short,0.3000,,,0.3000,0.2894,
pair_level,0,bizitobs_application/10S/medium,0.3000,,,0.3000,0.3379,
pair_level,0,bizitobs_application/10S/long,0.3000,,,0.3000,0.4139,
pair_level,0,bizitobs_service/10S/short,0.3000,,,0.3000,0.3025,
pair_level,0,bizitobs_service/10S/medium,0.3000,,,0.3000,0.1986,
pair_level,0,bizitobs_service/10S/long,0.3000,,,0.3000,0.2063,
pair_level,0,bizitobs_l2c/H/short,0.3000,,,0.3000,0.2163,
pair_level,0,bizitobs_l2c/H/medium,0.3000,,,0.3000,0.1979,
pair_level,0,bizitobs_l2c/H/long,0.3000,,,0.3000,0.2631,
pair_level,0,us_births/D/short,0.4000,,,0.4000,0.2867,
pair_level,0,covid_deaths/D/short,0.4000,,,0.4000,0.2491,
pair_level,0,bizitobs_l2c/5T/short,0.4000,,,0.4000,0.3013,
pair_level,0,bizitobs_l2c/5T/medium,0.4000,,,0.4000,0.3463,
pair_level,0,bizitobs_l2c/5T/long,0.4000,,,0.4000,0.3860,
pair_level,0,m4_yearly/A/short,0.4000,,,0.4000,0.2881,
pair_level,0,m4_quarterly/Q/short,0.4000,,,0.4000,0.2755,
pair_level,0,m4_monthly/M/short,0.4000,,,0.4000,0.3949,
pair_level,0,m4_weekly/W/short,0.4000,,,0.4000,0.3503,
pair_level,0,m4_daily/D/short,0.4000,,,0.4000,0.2599,
pair_level,0,m4_hourly/H/short,0.4000,,,0.4000,0.3305,
pair_level,0,electricity/15T/short,0.4000,,,0.4000,0.4150,
pair_level,0,electricity/15T/medium,0.4000,,,0.4000,0.4249,
pair_level,0,electricity/15T/long,0.4000,,,0.4000,0.4281,
pair_level,0,electricity/H/short,0.4000,,,0.4000,0.3922,
pair_level,0,electricity/H/medium,0.4000,,,0.4000,0.4347,
pair_level,0,electricity/H/long,0.4000,,,0.4000,0.4645,
pair_level,0,electricity/D/short,0.4000,,,0.4000,0.4025,
pair_level,0,electricity/W/short,0.4000,,,0.4000,0.4249,
pair_level,0,solar/10T/short,0.4000,,,0.4000,0.2532,
pair_level,0,solar/10T/medium,0.4000,,,0.4000,0.2516,
pair_level,0,solar/10T/long,0.4000,,,0.4000,0.2249,
pair_level,0,solar/H/short,0.4000,,,0.4000,0.2891,
pair_level,0,solar/H/medium,0.4000,,,0.4000,0.2441,
pair_level,0,solar/H/long,0.4000,,,0.4000,0.2713,
pair_level,0,solar/D/short,0.4000,,,0.4000,0.3628,
pair_level,0,solar/W/short,0.4000,,,0.4000,0.7646,
pair_level,0,hospital/M/short,0.4000,,,0.4000,0.3714,
pair_level,0,us_births/M/short,0.4000,,,0.4000,0.2500,
pair_level,0,us_births/W/short,0.4000,,,0.4000,0.2768,
pair_level,0,saugeen/D/short,0.4000,,,0.4000,0.3450,
pair_level,0,saugeen/M/short,0.4000,,,0.4000,0.4048,
pair_level,0,saugeen/W/short,0.4000,,,0.4000,0.4500,
pair_level,0,temperature_rain/D/short,0.4000,,,0.4000,0.4593,
pair_level,0,kdd_cup_2018/H/short,0.4000,,,0.4000,0.3793,
pair_level,0,kdd_cup_2018/H/medium,0.4000,,,0.4000,0.3631,
pair_level,0,kdd_cup_2018/H/long,0.4000,,,0.4000,0.3828,
pair_level,0,kdd_cup_2018/D/short,0.4000,,,0.4000,0.3149,
pair_level,0,car_parts/M/short,0.4000,,,0.4000,0.3951,
pair_level,0,restaurant/D/short,0.4000,,,0.4000,0.3967,
pair_level,0,hierarchical_sales/D/short,0.4000,,,0.4000,0.4215,
pair_level,0,hierarchical_sales/W/short,0.4000,,,0.4000,0.4386,
pair_level,0,loop_seattle/5T/short,0.4000,,,0.4000,0.3287,
pair_level,0,loop_seattle/5T/medium,0.4000,,,0.4000,0.3555,
pair_level,0,loop_seattle/5T/long,0.4000,,,0.4000,0.3415,
pair_level,0,loop_seattle/H/short,0.4000,,,0.4000,0.3770,
pair_level,0,loop_seattle/H/medium,0.4000,,,0.4000,0.3444,
pair_level,0,loop_seattle/H/long,0.4000,,,0.4000,0.4112,
pair_level,0,loop_seattle/D/short,0.4000,,,0.4000,0.4615,
pair_level,0,sz_taxi/15T/short,0.4000,,,0.4000,0.4186,
pair_level,0,sz_taxi/15T/medium,0.4000,,,0.4000,0.4150,
pair_level,0,sz_taxi/15T/long,0.4000,,,0.4000,0.4025,
pair_level,0,sz_taxi/H/short,0.4000,,,0.4000,0.4475,
pair_level,0,m_dense/H/short,0.4000,,,0.4000,0.4044,
pair_level,0,m_dense/H/medium,0.4000,,,0.4000,0.4429,
pair_level,0,m_dense/H/long,0.4000,,,0.4000,0.4431,
pair_level,0,m_dense/D/short,0.4000,,,0.4000,0.3463,
pair_level,0,ett1/15T/short,0.4000,,,0.4000,0.4128,
pair_level,0,ett1/15T/medium,0.4000,,,0.4000,0.3477,
pair_level,0,ett1/15T/long,0.4000,,,0.4000,0.3497,
pair_level,0,ett1/H/short,0.4000,,,0.4000,0.4249,
pair_level,0,ett1/H/medium,0.4000,,,0.4000,0.4813,
pair_level,0,ett1/H/long,0.4000,,,0.4000,0.4419,
pair_level,0,ett1/D/short,0.4000,,,0.4000,0.3667,
pair_level,0,ett1/W/short,0.4000,,,0.4000,0.2411,
pair_level,0,ett2/15T/short,0.4000,,,0.4000,0.3124,
pair_level,0,ett2/15T/medium,0.4000,,,0.4000,0.2972,
pair_level,0,ett2/15T/long,0.4000,,,0.4000,0.2882,
pair_level,0,ett2/H/short,0.4000,,,0.4000,0.3824,
pair_level,0,ett2/H/medium,0.4000,,,0.4000,0.4786,
pair_level,0,ett2/H/long,0.4000,,,0.4000,0.4744,
pair_level,0,ett2/D/short,0.4000,,,0.4000,0.3349,
pair_level,0,ett2/W/short,0.4000,,,0.4000,0.2143,
pair_level,0,jena_weather/10T/short,0.4000,,,0.4000,0.3958,
pair_level,0,jena_weather/10T/medium,0.4000,,,0.4000,0.4095,
pair_level,0,jena_weather/10T/long,0.4000,,,0.4000,0.4109,
pair_level,0,jena_weather/H/short,0.4000,,,0.4000,0.4322,
pair_level,0,jena_weather/H/medium,0.4000,,,0.4000,0.4579,
pair_level,0,jena_weather/H/long,0.4000,,,0.4000,0.4670,
pair_level,0,jena_weather/D/short,0.4000,,,0.4000,0.4230,
pair_level,0,bitbrains_fast_storage/5T/short,0.4000,,,0.4000,0.4361,
pair_level,0,bitbrains_fast_storage/5T/medium,0.4000,,,0.4000,0.4463,
pair_level,0,bitbrains_fast_storage/5T/long,0.4000,,,0.4000,0.4279,
pair_level,0,bitbrains_fast_storage/H/short,0.4000,,,0.4000,0.4008,
pair_level,0,bitbrains_rnd/5T/short,0.4000,,,0.4000,0.4437,
pair_level,0,bitbrains_rnd/5T/medium,0.4000,,,0.4000,0.4282,
pair_level,0,bitbrains_rnd/5T/long,0.4000,,,0.4000,0.4177,
pair_level,0,bitbrains_rnd/H/short,0.4000,,,0.4000,0.4290,
pair_level,0,bizitobs_application/10S/short,0.4000,,,0.4000,0.3583,
pair_level,0,bizitobs_application/10S/medium,0.4000,,,0.4000,0.3846,
pair_level,0,bizitobs_application/10S/long,0.4000,,,0.4000,0.4433,
pair_level,0,bizitobs_service/10S/short,0.4000,,,0.4000,0.3995,
pair_level,0,bizitobs_service/10S/medium,0.4000,,,0.4000,0.2754,
pair_level,0,bizitobs_service/10S/long,0.4000,,,0.4000,0.2780,
pair_level,0,bizitobs_l2c/H/short,0.4000,,,0.4000,0.2976,
pair_level,0,bizitobs_l2c/H/medium,0.4000,,,0.4000,0.3333,
pair_level,0,bizitobs_l2c/H/long,0.4000,,,0.4000,0.4111,
pair_level,0,us_births/D/short,0.5000,,,0.5000,0.4350,
pair_level,0,covid_deaths/D/short,0.5000,,,0.5000,0.3154,
pair_level,0,bizitobs_l2c/5T/short,0.5000,,,0.5000,0.4177,
pair_level,0,bizitobs_l2c/5T/medium,0.5000,,,0.5000,0.4220,
pair_level,0,bizitobs_l2c/5T/long,0.5000,,,0.5000,0.4619,
pair_level,0,m4_yearly/A/short,0.5000,,,0.5000,0.3619,
pair_level,0,m4_quarterly/Q/short,0.5000,,,0.5000,0.3621,
pair_level,0,m4_monthly/M/short,0.5000,,,0.5000,0.4850,
pair_level,0,m4_weekly/W/short,0.5000,,,0.5000,0.4485,
pair_level,0,m4_daily/D/short,0.5000,,,0.5000,0.3385,
pair_level,0,m4_hourly/H/short,0.5000,,,0.5000,0.4455,
pair_level,0,electricity/15T/short,0.5000,,,0.5000,0.5160,
pair_level,0,electricity/15T/medium,0.5000,,,0.5000,0.5288,
pair_level,0,electricity/15T/long,0.5000,,,0.5000,0.5310,
pair_level,0,electricity/H/short,0.5000,,,0.5000,0.4885,
pair_level,0,electricity/H/medium,0.5000,,,0.5000,0.5284,
pair_level,0,electricity/H/long,0.5000,,,0.5000,0.5555,
pair_level,0,electricity/D/short,0.5000,,,0.5000,0.5002,
pair_level,0,electricity/W/short,0.5000,,,0.5000,0.5206,
pair_level,0,solar/10T/short,0.5000,,,0.5000,0.3303,
pair_level,0,solar/10T/medium,0.5000,,,0.5000,0.3675,
pair_level,0,solar/10T/long,0.5000,,,0.5000,0.3398,
pair_level,0,solar/H/short,0.5000,,,0.5000,0.4229,
pair_level,0,solar/H/medium,0.5000,,,0.5000,0.3565,
pair_level,0,solar/H/long,0.5000,,,0.5000,0.3814,
pair_level,0,solar/D/short,0.5000,,,0.5000,0.4387,
pair_level,0,solar/W/short,0.5000,,,0.5000,0.8084,
pair_level,0,hospital/M/short,0.5000,,,0.5000,0.4826,
pair_level,0,us_births/M/short,0.5000,,,0.5000,0.5000,
pair_level,0,us_births/W/short,0.5000,,,0.5000,0.3929,
pair_level,0,saugeen/D/short,0.5000,,,0.5000,0.4433,
pair_level,0,saugeen/M/short,0.5000,,,0.5000,0.4762,
pair_level,0,saugeen/W/short,0.5000,,,0.5000,0.5375,
pair_level,0,temperature_rain/D/short,0.5000,,,0.5000,0.5401,
pair_level,0,kdd_cup_2018/H/short,0.5000,,,0.5000,0.4794,
pair_level,0,kdd_cup_2018/H/medium,0.5000,,,0.5000,0.4667,
pair_level,0,kdd_cup_2018/H/long,0.5000,,,0.5000,0.4752,
pair_level,0,kdd_cup_2018/D/short,0.5000,,,0.5000,0.3960,
pair_level,0,car_parts/M/short,0.5000,,,0.5000,0.5183,
pair_level,0,restaurant/D/short,0.5000,,,0.5000,0.4947,
pair_level,0,hierarchical_sales/D/short,0.5000,,,0.5000,0.5141,
pair_level,0,hierarchical_sales/W/short,0.5000,,,0.5000,0.5416,
pair_level,0,loop_seattle/5T/short,0.5000,,,0.5000,0.4426,
pair_level,0,loop_seattle/5T/medium,0.5000,,,0.5000,0.4542,
pair_level,0,loop_seattle/5T/long,0.5000,,,0.5000,0.4409,
pair_level,0,loop_seattle/H/short,0.5000,,,0.5000,0.4788,
pair_level,0,loop_seattle/H/medium,0.5000,,,0.5000,0.4373,
pair_level,0,loop_seattle/H/long,0.5000,,,0.5000,0.5106,
pair_level,0,loop_seattle/D/short,0.5000,,,0.5000,0.5534,
pair_level,0,sz_taxi/15T/short,0.5000,,,0.5000,0.5166,
pair_level,0,sz_taxi/15T/medium,0.5000,,,0.5000,0.5205,
pair_level,0,sz_taxi/15T/long,0.5000,,,0.5000,0.5139,
pair_level,0,sz_taxi/H/short,0.5000,,,0.5000,0.5410,
pair_level,0,m_dense/H/short,0.5000,,,0.5000,0.4973,
pair_level,0,m_dense/H/medium,0.5000,,,0.5000,0.5407,
pair_level,0,m_dense/H/long,0.5000,,,0.5000,0.5431,
pair_level,0,m_dense/D/short,0.5000,,,0.5000,0.4593,
pair_level,0,ett1/15T/short,0.5000,,,0.5000,0.5204,
pair_level,0,ett1/15T/medium,0.5000,,,0.5000,0.4554,
pair_level,0,ett1/15T/long,0.5000,,,0.5000,0.4571,
pair_level,0,ett1/H/short,0.5000,,,0.5000,0.5478,
pair_level,0,ett1/H/medium,0.5000,,,0.5000,0.5679,
pair_level,0,ett1/H/long,0.5000,,,0.5000,0.5235,
pair_level,0,ett1/D/short,0.5000,,,0.5000,0.4397,
pair_level,0,ett1/W/short,0.5000,,,0.5000,0.3036,
pair_level,0,ett2/15T/short,0.5000,,,0.5000,0.3994,
pair_level,0,ett2/15T/medium,0.5000,,,0.5000,0.4035,
pair_level,0,ett2/15T/long,0.5000,,,0.5000,0.3937,
pair_level,0,ett2/H/short,0.5000,,,0.5000,0.4936,
pair_level,0,ett2/H/medium,0.5000,,,0.5000,0.6143,
pair_level,0,ett2/H/long,0.5000,,,0.5000,0.6184,
pair_level,0,ett2/D/short,0.5000,,,0.5000,0.4413,
pair_level,0,ett2/W/short,0.5000,,,0.5000,0.3393,
pair_level,0,jena_weather/10T/short,0.5000,,,0.5000,0.4897,
pair_level,0,jena_weather/10T/medium,0.5000,,,0.5000,0.4996,
pair_level,0,jena_weather/10T/long,0.5000,,,0.5000,0.5048,
pair_level,0,jena_weather/H/short,0.5000,,,0.5000,0.5431,
pair_level,0,jena_weather/H/medium,0.5000,,,0.5000,0.5738,
pair_level,0,jena_weather/H/long,0.5000,,,0.5000,0.5905,
pair_level,0,jena_weather/D/short,0.5000,,,0.5000,0.5111,
pair_level,0,bitbrains_fast_storage/5T/short,0.5000,,,0.5000,0.5344,
pair_level,0,bitbrains_fast_storage/5T/medium,0.5000,,,0.5000,0.5342,
pair_level,0,bitbrains_fast_storage/5T/long,0.5000,,,0.5000,0.5101,
pair_level,0,bitbrains_fast_storage/H/short,0.5000,,,0.5000,0.5104,
pair_level,0,bitbrains_rnd/5T/short,0.5000,,,0.5000,0.5454,
pair_level,0,bitbrains_rnd/5T/medium,0.5000,,,0.5000,0.5308,
pair_level,0,bitbrains_rnd/5T/long,0.5000,,,0.5000,0.5224,
pair_level,0,bitbrains_rnd/H/short,0.5000,,,0.5000,0.5342,
pair_level,0,bizitobs_application/10S/short,0.5000,,,0.5000,0.4500,
pair_level,0,bizitobs_application/10S/medium,0.5000,,,0.5000,0.4379,
pair_level,0,bizitobs_application/10S/long,0.5000,,,0.5000,0.4567,
pair_level,0,bizitobs_service/10S/short,0.5000,,,0.5000,0.4983,
pair_level,0,bizitobs_service/10S/medium,0.5000,,,0.5000,0.3642,
pair_level,0,bizitobs_service/10S/long,0.5000,,,0.5000,0.3555,
pair_level,0,bizitobs_l2c/H/short,0.5000,,,0.5000,0.4058,
pair_level,0,bizitobs_l2c/H/medium,0.5000,,,0.5000,0.4631,
pair_level,0,bizitobs_l2c/H/long,0.5000,,,0.5000,0.5177,
pair_level,0,us_births/D/short,0.6000,,,0.6000,0.5767,
pair_level,0,covid_deaths/D/short,0.6000,,,0.6000,0.3830,
pair_level,0,bizitobs_l2c/5T/short,0.6000,,,0.6000,0.5336,
pair_level,0,bizitobs_l2c/5T/medium,0.6000,,,0.6000,0.5213,
pair_level,0,bizitobs_l2c/5T/long,0.6000,,,0.6000,0.5759,
pair_level,0,m4_yearly/A/short,0.6000,,,0.6000,0.4480,
pair_level,0,m4_quarterly/Q/short,0.6000,,,0.6000,0.4621,
pair_level,0,m4_monthly/M/short,0.6000,,,0.6000,0.5788,
pair_level,0,m4_weekly/W/short,0.6000,,,0.6000,0.5597,
pair_level,0,m4_daily/D/short,0.6000,,,0.6000,0.4287,
pair_level,0,m4_hourly/H/short,0.6000,,,0.6000,0.5569,
pair_level,0,electricity/15T/short,0.6000,,,0.6000,0.6228,
pair_level,0,electricity/15T/medium,0.6000,,,0.6000,0.6376,
pair_level,0,electricity/15T/long,0.6000,,,0.6000,0.6396,
pair_level,0,electricity/H/short,0.6000,,,0.6000,0.5930,
pair_level,0,electricity/H/medium,0.6000,,,0.6000,0.6291,
pair_level,0,electricity/H/long,0.6000,,,0.6000,0.6519,
pair_level,0,electricity/D/short,0.6000,,,0.6000,0.6027,
pair_level,0,electricity/W/short,0.6000,,,0.6000,0.6314,
pair_level,0,solar/10T/short,0.6000,,,0.6000,0.4558,
pair_level,0,solar/10T/medium,0.6000,,,0.6000,0.5374,
pair_level,0,solar/10T/long,0.6000,,,0.6000,0.5106,
pair_level,0,solar/H/short,0.6000,,,0.6000,0.5738,
pair_level,0,solar/H/medium,0.6000,,,0.6000,0.5139,
pair_level,0,solar/H/long,0.6000,,,0.6000,0.5343,
pair_level,0,solar/D/short,0.6000,,,0.6000,0.5286,
pair_level,0,solar/W/short,0.6000,,,0.6000,0.8714,
pair_level,0,hospital/M/short,0.6000,,,0.6000,0.6109,
pair_level,0,us_births/M/short,0.6000,,,0.6000,0.6667,
pair_level,0,us_births/W/short,0.6000,,,0.6000,0.4732,
pair_level,0,saugeen/D/short,0.6000,,,0.6000,0.5800,
pair_level,0,saugeen/M/short,0.6000,,,0.6000,0.6071,
pair_level,0,saugeen/W/short,0.6000,,,0.6000,0.6375,
pair_level,0,temperature_rain/D/short,0.6000,,,0.6000,0.6735,
pair_level,0,kdd_cup_2018/H/short,0.6000,,,0.6000,0.5953,
pair_level,0,kdd_cup_2018/H/medium,0.6000,,,0.6000,0.5875,
pair_level,0,kdd_cup_2018/H/long,0.6000,,,0.6000,0.5890,
pair_level,0,kdd_cup_2018/D/short,0.6000,,,0.6000,0.5026,
pair_level,0,car_parts/M/short,0.6000,,,0.6000,0.7820,
pair_level,0,restaurant/D/short,0.6000,,,0.6000,0.6126,
pair_level,0,hierarchical_sales/D/short,0.6000,,,0.6000,0.6220,
pair_level,0,hierarchical_sales/W/short,0.6000,,,0.6000,0.6549,
pair_level,0,loop_seattle/5T/short,0.6000,,,0.6000,0.5523,
pair_level,0,loop_seattle/5T/medium,0.6000,,,0.6000,0.5487,
pair_level,0,loop_seattle/5T/long,0.6000,,,0.6000,0.5347,
pair_level,0,loop_seattle/H/short,0.6000,,,0.6000,0.5702,
pair_level,0,loop_seattle/H/medium,0.6000,,,0.6000,0.5266,
pair_level,0,loop_seattle/H/long,0.6000,,,0.6000,0.5998,
pair_level,0,loop_seattle/D/short,0.6000,,,0.6000,0.6413,
pair_level,0,sz_taxi/15T/short,0.6000,,,0.6000,0.6219,
pair_level,0,sz_taxi/15T/medium,0.6000,,,0.6000,0.6301,
pair_level,0,sz_taxi/15T/long,0.6000,,,0.6000,0.6350,
pair_level,0,sz_taxi/H/short,0.6000,,,0.6000,0.6396,
pair_level,0,m_dense/H/short,0.6000,,,0.6000,0.5936,
pair_level,0,m_dense/H/medium,0.6000,,,0.6000,0.6440,
pair_level,0,m_dense/H/long,0.6000,,,0.6000,0.6474,
pair_level,0,m_dense/D/short,0.6000,,,0.6000,0.5681,
pair_level,0,ett1/15T/short,0.6000,,,0.6000,0.6228,
pair_level,0,ett1/15T/medium,0.6000,,,0.6000,0.5657,
pair_level,0,ett1/15T/long,0.6000,,,0.6000,0.5700,
pair_level,0,ett1/H/short,0.6000,,,0.6000,0.6687,
pair_level,0,ett1/H/medium,0.6000,,,0.6000,0.6624,
pair_level,0,ett1/H/long,0.6000,,,0.6000,0.6116,
pair_level,0,ett1/D/short,0.6000,,,0.6000,0.5143,
pair_level,0,ett1/W/short,0.6000,,,0.6000,0.3750,
pair_level,0,ett2/15T/short,0.6000,,,0.6000,0.4985,
pair_level,0,ett2/15T/medium,0.6000,,,0.6000,0.5158,
pair_level,0,ett2/15T/long,0.6000,,,0.6000,0.5019,
pair_level,0,ett2/H/short,0.6000,,,0.6000,0.6062,
pair_level,0,ett2/H/medium,0.6000,,,0.6000,0.7289,
pair_level,0,ett2/H/long,0.6000,,,0.6000,0.7473,
pair_level,0,ett2/D/short,0.6000,,,0.6000,0.5746,
pair_level,0,ett2/W/short,0.6000,,,0.6000,0.4821,
pair_level,0,jena_weather/10T/short,0.6000,,,0.6000,0.5870,
pair_level,0,jena_weather/10T/medium,0.6000,,,0.6000,0.5951,
pair_level,0,jena_weather/10T/long,0.6000,,,0.6000,0.6082,
pair_level,0,jena_weather/H/short,0.6000,,,0.6000,0.6588,
pair_level,0,jena_weather/H/medium,0.6000,,,0.6000,0.6916,
pair_level,0,jena_weather/H/long,0.6000,,,0.6000,0.7283,
pair_level,0,jena_weather/D/short,0.6000,,,0.6000,0.6063,
pair_level,0,bitbrains_fast_storage/5T/short,0.6000,,,0.6000,0.6453,
pair_level,0,bitbrains_fast_storage/5T/medium,0.6000,,,0.6000,0.6462,
pair_level,0,bitbrains_fast_storage/5T/long,0.6000,,,0.6000,0.6200,
pair_level,0,bitbrains_fast_storage/H/short,0.6000,,,0.6000,0.6320,
pair_level,0,bitbrains_rnd/5T/short,0.6000,,,0.6000,0.6541,
pair_level,0,bitbrains_rnd/5T/medium,0.6000,,,0.6000,0.6428,
pair_level,0,bitbrains_rnd/5T/long,0.6000,,,0.6000,0.6426,
pair_level,0,bitbrains_rnd/H/short,0.6000,,,0.6000,0.6651,
pair_level,0,bizitobs_application/10S/short,0.6000,,,0.6000,0.5256,
pair_level,0,bizitobs_application/10S/medium,0.6000,,,0.6000,0.4917,
pair_level,0,bizitobs_application/10S/long,0.6000,,,0.6000,0.4794,
pair_level,0,bizitobs_service/10S/short,0.6000,,,0.6000,0.5834,
pair_level,0,bizitobs_service/10S/medium,0.6000,,,0.6000,0.4671,
pair_level,0,bizitobs_service/10S/long,0.6000,,,0.6000,0.4450,
pair_level,0,bizitobs_l2c/H/short,0.6000,,,0.6000,0.5283,
pair_level,0,bizitobs_l2c/H/medium,0.6000,,,0.6000,0.6006,
pair_level,0,bizitobs_l2c/H/long,0.6000,,,0.6000,0.6177,
pair_level,0,us_births/D/short,0.7000,,,0.7000,0.6917,
pair_level,0,covid_deaths/D/short,0.7000,,,0.7000,0.4711,
pair_level,0,bizitobs_l2c/5T/short,0.7000,,,0.7000,0.6286,
pair_level,0,bizitobs_l2c/5T/medium,0.7000,,,0.7000,0.6008,
pair_level,0,bizitobs_l2c/5T/long,0.7000,,,0.7000,0.6534,
pair_level,0,m4_yearly/A/short,0.7000,,,0.7000,0.5325,
pair_level,0,m4_quarterly/Q/short,0.7000,,,0.7000,0.5601,
pair_level,0,m4_monthly/M/short,0.7000,,,0.7000,0.6658,
pair_level,0,m4_weekly/W/short,0.7000,,,0.7000,0.6585,
pair_level,0,m4_daily/D/short,0.7000,,,0.7000,0.5285,
pair_level,0,m4_hourly/H/short,0.7000,,,0.7000,0.6646,
pair_level,0,electricity/15T/short,0.7000,,,0.7000,0.7125,
pair_level,0,electricity/15T/medium,0.7000,,,0.7000,0.7299,
pair_level,0,electricity/15T/long,0.7000,,,0.7000,0.7311,
pair_level,0,electricity/H/short,0.7000,,,0.7000,0.6859,
pair_level,0,electricity/H/medium,0.7000,,,0.7000,0.7163,
pair_level,0,electricity/H/long,0.7000,,,0.7000,0.7344,
pair_level,0,electricity/D/short,0.7000,,,0.7000,0.6959,
pair_level,0,electricity/W/short,0.7000,,,0.7000,0.7327,
pair_level,0,solar/10T/short,0.7000,,,0.7000,0.5765,
pair_level,0,solar/10T/medium,0.7000,,,0.7000,0.6706,
pair_level,0,solar/10T/long,0.7000,,,0.7000,0.6449,
pair_level,0,solar/H/short,0.7000,,,0.7000,0.7333,
pair_level,0,solar/H/medium,0.7000,,,0.7000,0.6861,
pair_level,0,solar/H/long,0.7000,,,0.7000,0.7038,
pair_level,0,solar/D/short,0.7000,,,0.7000,0.7316,
pair_level,0,solar/W/short,0.7000,,,0.7000,0.9425,
pair_level,0,hospital/M/short,0.7000,,,0.7000,0.7250,
pair_level,0,us_births/M/short,0.7000,,,0.7000,0.8333,
pair_level,0,us_births/W/short,0.7000,,,0.7000,0.5804,
pair_level,0,saugeen/D/short,0.7000,,,0.7000,0.6433,
pair_level,0,saugeen/M/short,0.7000,,,0.7000,0.6548,
pair_level,0,saugeen/W/short,0.7000,,,0.7000,0.6750,
pair_level,0,temperature_rain/D/short,0.7000,,,0.7000,0.7398,
pair_level,0,kdd_cup_2018/H/short,0.7000,,,0.7000,0.6964,
pair_level,0,kdd_cup_2018/H/medium,0.7000,,,0.7000,0.6867,
pair_level,0,kdd_cup_2018/H/long,0.7000,,,0.7000,0.6852,
pair_level,0,kdd_cup_2018/D/short,0.7000,,,0.7000,0.5992,
pair_level,0,car_parts/M/short,0.7000,,,0.7000,0.8316,
pair_level,0,restaurant/D/short,0.7000,,,0.7000,0.7129,
pair_level,0,hierarchical_sales/D/short,0.7000,,,0.7000,0.6976,
pair_level,0,hierarchical_sales/W/short,0.7000,,,0.7000,0.7460,
pair_level,0,loop_seattle/5T/short,0.7000,,,0.7000,0.6621,
pair_level,0,loop_seattle/5T/medium,0.7000,,,0.7000,0.6462,
pair_level,0,loop_seattle/5T/long,0.7000,,,0.7000,0.6322,
pair_level,0,loop_seattle/H/short,0.7000,,,0.7000,0.6620,
pair_level,0,loop_seattle/H/medium,0.7000,,,0.7000,0.6207,
pair_level,0,loop_seattle/H/long,0.7000,,,0.7000,0.6870,
pair_level,0,loop_seattle/D/short,0.7000,,,0.7000,0.7160,
pair_level,0,sz_taxi/15T/short,0.7000,,,0.7000,0.7147,
pair_level,0,sz_taxi/15T/medium,0.7000,,,0.7000,0.7213,
pair_level,0,sz_taxi/15T/long,0.7000,,,0.7000,0.7327,
pair_level,0,sz_taxi/H/short,0.7000,,,0.7000,0.7280,
pair_level,0,m_dense/H/short,0.7000,,,0.7000,0.6813,
pair_level,0,m_dense/H/medium,0.7000,,,0.7000,0.7319,
pair_level,0,m_dense/H/long,0.7000,,,0.7000,0.7341,
pair_level,0,m_dense/D/short,0.7000,,,0.7000,0.6622,
pair_level,0,ett1/15T/short,0.7000,,,0.7000,0.7126,
pair_level,0,ett1/15T/medium,0.7000,,,0.7000,0.6725,
pair_level,0,ett1/15T/long,0.7000,,,0.7000,0.6763,
pair_level,0,ett1/H/short,0.7000,,,0.7000,0.7711,
pair_level,0,ett1/H/medium,0.7000,,,0.7000,0.7554,
pair_level,0,ett1/H/long,0.7000,,,0.7000,0.7041,
pair_level,0,ett1/D/short,0.7000,,,0.7000,0.5921,
pair_level,0,ett1/W/short,0.7000,,,0.7000,0.4196,
pair_level,0,ett2/15T/short,0.7000,,,0.7000,0.5885,
pair_level,0,ett2/15T/medium,0.7000,,,0.7000,0.6243,
pair_level,0,ett2/15T/long,0.7000,,,0.7000,0.6106,
pair_level,0,ett2/H/short,0.7000,,,0.7000,0.7074,
pair_level,0,ett2/H/medium,0.7000,,,0.7000,0.8242,
pair_level,0,ett2/H/long,0.7000,,,0.7000,0.8507,
pair_level,0,ett2/D/short,0.7000,,,0.7000,0.7095,
pair_level,0,ett2/W/short,0.7000,,,0.7000,0.7143,
pair_level,0,jena_weather/10T/short,0.7000,,,0.7000,0.6836,
pair_level,0,jena_weather/10T/medium,0.7000,,,0.7000,0.6754,
pair_level,0,jena_weather/10T/long,0.7000,,,0.7000,0.6884,
pair_level,0,jena_weather/H/short,0.7000,,,0.7000,0.7497,
pair_level,0,jena_weather/H/medium,0.7000,,,0.7000,0.7764,
pair_level,0,jena_weather/H/long,0.7000,,,0.7000,0.8151,
pair_level,0,jena_weather/D/short,0.7000,,,0.7000,0.7151,
pair_level,0,bitbrains_fast_storage/5T/short,0.7000,,,0.7000,0.7290,
pair_level,0,bitbrains_fast_storage/5T/medium,0.7000,,,0.7000,0.7247,
pair_level,0,bitbrains_fast_storage/5T/long,0.7000,,,0.7000,0.6990,
pair_level,0,bitbrains_fast_storage/H/short,0.7000,,,0.7000,0.7181,
pair_level,0,bitbrains_rnd/5T/short,0.7000,,,0.7000,0.7355,
pair_level,0,bitbrains_rnd/5T/medium,0.7000,,,0.7000,0.7247,
pair_level,0,bitbrains_rnd/5T/long,0.7000,,,0.7000,0.7271,
pair_level,0,bitbrains_rnd/H/short,0.7000,,,0.7000,0.7458,
pair_level,0,bizitobs_application/10S/short,0.7000,,,0.7000,0.5944,
pair_level,0,bizitobs_application/10S/medium,0.7000,,,0.7000,0.5408,
pair_level,0,bizitobs_application/10S/long,0.7000,,,0.7000,0.5039,
pair_level,0,bizitobs_service/10S/short,0.7000,,,0.7000,0.6532,
pair_level,0,bizitobs_service/10S/medium,0.7000,,,0.7000,0.5596,
pair_level,0,bizitobs_service/10S/long,0.7000,,,0.7000,0.5426,
pair_level,0,bizitobs_l2c/H/short,0.7000,,,0.7000,0.6518,
pair_level,0,bizitobs_l2c/H/medium,0.7000,,,0.7000,0.7036,
pair_level,0,bizitobs_l2c/H/long,0.7000,,,0.7000,0.7099,
pair_level,0,us_births/D/short,0.7500,,,0.7500,0.7333,
pair_level,0,covid_deaths/D/short,0.7500,,,0.7500,0.5085,
pair_level,0,bizitobs_l2c/5T/short,0.7500,,,0.7500,0.6656,
pair_level,0,bizitobs_l2c/5T/medium,0.7500,,,0.7500,0.6358,
pair_level,0,bizitobs_l2c/5T/long,0.7500,,,0.7500,0.6821,
pair_level,0,m4_yearly/A/short,0.7500,,,0.7500,0.5726,
pair_level,0,m4_quarterly/Q/short,0.7500,,,0.7500,0.6071,
pair_level,0,m4_monthly/M/short,0.7500,,,0.7500,0.7050,
pair_level,0,m4_weekly/W/short,0.7500,,,0.7500,0.7049,
pair_level,0,m4_daily/D/short,0.7500,,,0.7500,0.5812,
pair_level,0,m4_hourly/H/short,0.7500,,,0.7500,0.7114,
pair_level,0,electricity/15T/short,0.7500,,,0.7500,0.7513,
pair_level,0,electricity/15T/medium,0.7500,,,0.7500,0.7690,
pair_level,0,electricity/15T/long,0.7500,,,0.7500,0.7700,
pair_level,0,electricity/H/short,0.7500,,,0.7500,0.7265,
pair_level,0,electricity/H/medium,0.7500,,,0.7500,0.7542,
pair_level,0,electricity/H/long,0.7500,,,0.7500,0.7697,
pair_level,0,electricity/D/short,0.7500,,,0.7500,0.7371,
pair_level,0,electricity/W/short,0.7500,,,0.7500,0.7761,
pair_level,0,solar/10T/short,0.7500,,,0.7500,0.6387,
pair_level,0,solar/10T/medium,0.7500,,,0.7500,0.7273,
pair_level,0,solar/10T/long,0.7500,,,0.7500,0.7031,
pair_level,0,solar/H/short,0.7500,,,0.7500,0.8074,
pair_level,0,solar/H/medium,0.7500,,,0.7500,0.7665,
pair_level,0,solar/H/long,0.7500,,,0.7500,0.7779,
pair_level,0,solar/D/short,0.7500,,,0.7500,0.8342,
pair_level,0,solar/W/short,0.7500,,,0.7500,0.9617,
pair_level,0,hospital/M/short,0.7500,,,0.7500,0.7704,
pair_level,0,us_births/M/short,0.7500,,,0.7500,0.8333,
pair_level,0,us_births/W/short,0.7500,,,0.7500,0.6429,
pair_level,0,saugeen/D/short,0.7500,,,0.7500,0.6717,
pair_level,0,saugeen/M/short,0.7500,,,0.7500,0.7024,
pair_level,0,saugeen/W/short,0.7500,,,0.7500,0.7063,
pair_level,0,temperature_rain/D/short,0.7500,,,0.7500,0.7647,
pair_level,0,kdd_cup_2018/H/short,0.7500,,,0.7500,0.7384,
pair_level,0,kdd_cup_2018/H/medium,0.7500,,,0.7500,0.7288,
pair_level,0,kdd_cup_2018/H/long,0.7500,,,0.7500,0.7271,
pair_level,0,kdd_cup_2018/D/short,0.7500,,,0.7500,0.6477,
pair_level,0,car_parts/M/short,0.7500,,,0.7500,0.8520,
pair_level,0,restaurant/D/short,0.7500,,,0.7500,0.7561,
pair_level,0,hierarchical_sales/D/short,0.7500,,,0.7500,0.7415,
pair_level,0,hierarchical_sales/W/short,0.7500,,,0.7500,0.7802,
pair_level,0,loop_seattle/5T/short,0.7500,,,0.7500,0.7153,
pair_level,0,loop_seattle/5T/medium,0.7500,,,0.7500,0.6954,
pair_level,0,loop_seattle/5T/long,0.7500,,,0.7500,0.6815,
pair_level,0,loop_seattle/H/short,0.7500,,,0.7500,0.7061,
pair_level,0,loop_seattle/H/medium,0.7500,,,0.7500,0.6674,
pair_level,0,loop_seattle/H/long,0.7500,,,0.7500,0.7281,
pair_level,0,loop_seattle/D/short,0.7500,,,0.7500,0.7473,
pair_level,0,sz_taxi/15T/short,0.7500,,,0.7500,0.7527,
pair_level,0,sz_taxi/15T/medium,0.7500,,,0.7500,0.7593,
pair_level,0,sz_taxi/15T/long,0.7500,,,0.7500,0.7740,
pair_level,0,sz_taxi/H/short,0.7500,,,0.7500,0.7634,
pair_level,0,m_dense/H/short,0.7500,,,0.7500,0.7169,
pair_level,0,m_dense/H/medium,0.7500,,,0.7500,0.7672,
pair_level,0,m_dense/H/long,0.7500,,,0.7500,0.7701,
pair_level,0,m_dense/D/short,0.7500,,,0.7500,0.7096,
pair_level,0,ett1/15T/short,0.7500,,,0.7500,0.7567,
pair_level,0,ett1/15T/medium,0.7500,,,0.7500,0.7207,
pair_level,0,ett1/15T/long,0.7500,,,0.7500,0.7227,
pair_level,0,ett1/H/short,0.7500,,,0.7500,0.8119,
pair_level,0,ett1/H/medium,0.7500,,,0.7500,0.7994,
pair_level,0,ett1/H/long,0.7500,,,0.7500,0.7522,
pair_level,0,ett1/D/short,0.7500,,,0.7500,0.6365,
pair_level,0,ett1/W/short,0.7500,,,0.7500,0.4643,
pair_level,0,ett2/15T/short,0.7500,,,0.7500,0.6381,
pair_level,0,ett2/15T/medium,0.7500,,,0.7500,0.6765,
pair_level,0,ett2/15T/long,0.7500,,,0.7500,0.6612,
pair_level,0,ett2/H/short,0.7500,,,0.7500,0.7533,
pair_level,0,ett2/H/medium,0.7500,,,0.7500,0.8614,
pair_level,0,ett2/H/long,0.7500,,,0.7500,0.8844,
pair_level,0,ett2/D/short,0.7500,,,0.7500,0.7857,
pair_level,0,ett2/W/short,0.7500,,,0.7500,0.8036,
pair_level,0,jena_weather/10T/short,0.7500,,,0.7500,0.7288,
pair_level,0,jena_weather/10T/medium,0.7500,,,0.7500,0.7148,
pair_level,0,jena_weather/10T/long,0.7500,,,0.7500,0.7244,
pair_level,0,jena_weather/H/short,0.7500,,,0.7500,0.7866,
pair_level,0,jena_weather/H/medium,0.7500,,,0.7500,0.8154,
pair_level,0,jena_weather/H/long,0.7500,,,0.7500,0.8485,
pair_level,0,jena_weather/D/short,0.7500,,,0.7500,0.7619,
pair_level,0,bitbrains_fast_storage/5T/short,0.7500,,,0.7500,0.7648,
pair_level,0,bitbrains_fast_storage/5T/medium,0.7500,,,0.7500,0.7588,
pair_level,0,bitbrains_fast_storage/5T/long,0.7500,,,0.7500,0.7350,
pair_level,0,bitbrains_fast_storage/H/short,0.7500,,,0.7500,0.7538,
pair_level,0,bitbrains_rnd/5T/short,0.7500,,,0.7500,0.7710,
pair_level,0,bitbrains_rnd/5T/medium,0.7500,,,0.7500,0.7672,
pair_level,0,bitbrains_rnd/5T/long,0.7500,,,0.7500,0.7700,
pair_level,0,bitbrains_rnd/H/short,0.7500,,,0.7500,0.7786,
pair_level,0,bizitobs_application/10S/short,0.7500,,,0.7500,0.6289,
pair_level,0,bizitobs_application/10S/medium,0.7500,,,0.7500,0.5737,
pair_level,0,bizitobs_application/10S/long,0.7500,,,0.7500,0.5167,
pair_level,0,bizitobs_service/10S/short,0.7500,,,0.7500,0.6860,
pair_level,0,bizitobs_service/10S/medium,0.7500,,,0.7500,0.5989,
pair_level,0,bizitobs_service/10S/long,0.7500,,,0.7500,0.5836,
pair_level,0,bizitobs_l2c/H/short,0.7500,,,0.7500,0.6969,
pair_level,0,bizitobs_l2c/H/medium,0.7500,,,0.7500,0.7417,
pair_level,0,bizitobs_l2c/H/long,0.7500,,,0.7500,0.7458,
pair_level,0,us_births/D/short,0.8000,,,0.8000,0.7950,
pair_level,0,covid_deaths/D/short,0.8000,,,0.8000,0.5817,
pair_level,0,bizitobs_l2c/5T/short,0.8000,,,0.8000,0.7421,
pair_level,0,bizitobs_l2c/5T/medium,0.8000,,,0.8000,0.7003,
pair_level,0,bizitobs_l2c/5T/long,0.8000,,,0.8000,0.7315,
pair_level,0,m4_yearly/A/short,0.8000,,,0.8000,0.6485,
pair_level,0,m4_quarterly/Q/short,0.8000,,,0.8000,0.6918,
pair_level,0,m4_monthly/M/short,0.8000,,,0.8000,0.7673,
pair_level,0,m4_weekly/W/short,0.8000,,,0.8000,0.7761,
pair_level,0,m4_daily/D/short,0.8000,,,0.8000,0.6694,
pair_level,0,m4_hourly/H/short,0.8000,,,0.8000,0.7816,
pair_level,0,electricity/15T/short,0.8000,,,0.8000,0.8113,
pair_level,0,electricity/15T/medium,0.8000,,,0.8000,0.8317,
pair_level,0,electricity/15T/long,0.8000,,,0.8000,0.8329,
pair_level,0,electricity/H/short,0.8000,,,0.8000,0.7941,
pair_level,0,electricity/H/medium,0.8000,,,0.8000,0.8152,
pair_level,0,electricity/H/long,0.8000,,,0.8000,0.8266,
pair_level,0,electricity/D/short,0.8000,,,0.8000,0.8054,
pair_level,0,electricity/W/short,0.8000,,,0.8000,0.8473,
pair_level,0,solar/10T/short,0.8000,,,0.8000,0.7700,
pair_level,0,solar/10T/medium,0.8000,,,0.8000,0.8294,
pair_level,0,solar/10T/long,0.8000,,,0.8000,0.8107,
pair_level,0,solar/H/short,0.8000,,,0.8000,0.9233,
pair_level,0,solar/H/medium,0.8000,,,0.8000,0.8946,
pair_level,0,solar/H/long,0.8000,,,0.8000,0.8957,
pair_level,0,solar/D/short,0.8000,,,0.8000,0.9152,
pair_level,0,solar/W/short,0.8000,,,0.8000,0.9827,
pair_level,0,hospital/M/short,0.8000,,,0.8000,0.8440,
pair_level,0,us_births/M/short,0.8000,,,0.8000,0.8750,
pair_level,0,us_births/W/short,0.8000,,,0.8000,0.7500,
pair_level,0,saugeen/D/short,0.8000,,,0.8000,0.7617,
pair_level,0,saugeen/M/short,0.8000,,,0.8000,0.8095,
pair_level,0,saugeen/W/short,0.8000,,,0.8000,0.7875,
pair_level,0,temperature_rain/D/short,0.8000,,,0.8000,0.8243,
pair_level,0,kdd_cup_2018/H/short,0.8000,,,0.8000,0.8025,
pair_level,0,kdd_cup_2018/H/medium,0.8000,,,0.8000,0.7939,
pair_level,0,kdd_cup_2018/H/long,0.8000,,,0.8000,0.7948,
pair_level,0,kdd_cup_2018/D/short,0.8000,,,0.8000,0.7278,
pair_level,0,car_parts/M/short,0.8000,,,0.8000,0.8881,
pair_level,0,restaurant/D/short,0.8000,,,0.8000,0.8236,
pair_level,0,hierarchical_sales/D/short,0.8000,,,0.8000,0.8010,
pair_level,0,hierarchical_sales/W/short,0.8000,,,0.8000,0.8477,
pair_level,0,loop_seattle/5T/short,0.8000,,,0.8000,0.7827,
pair_level,0,loop_seattle/5T/medium,0.8000,,,0.8000,0.7622,
pair_level,0,loop_seattle/5T/long,0.8000,,,0.8000,0.7490,
pair_level,0,loop_seattle/H/short,0.8000,,,0.8000,0.7694,
pair_level,0,loop_seattle/H/medium,0.8000,,,0.8000,0.7409,
pair_level,0,loop_seattle/H/long,0.8000,,,0.8000,0.7942,
pair_level,0,loop_seattle/D/short,0.8000,,,0.8000,0.7907,
pair_level,0,sz_taxi/15T/short,0.8000,,,0.8000,0.8142,
pair_level,0,sz_taxi/15T/medium,0.8000,,,0.8000,0.8245,
pair_level,0,sz_taxi/15T/long,0.8000,,,0.8000,0.8435,
pair_level,0,sz_taxi/H/short,0.8000,,,0.8000,0.8241,
pair_level,0,m_dense/H/short,0.8000,,,0.8000,0.7828,
pair_level,0,m_dense/H/medium,0.8000,,,0.8000,0.8252,
pair_level,0,m_dense/H/long,0.8000,,,0.8000,0.8273,
pair_level,0,m_dense/D/short,0.8000,,,0.8000,0.7793,
pair_level,0,ett1/15T/short,0.8000,,,0.8000,0.8210,
pair_level,0,ett1/15T/medium,0.8000,,,0.8000,0.7938,
pair_level,0,ett1/15T/long,0.8000,,,0.8000,0.7952,
pair_level,0,ett1/H/short,0.8000,,,0.8000,0.8649,
pair_level,0,ett1/H/medium,0.8000,,,0.8000,0.8662,
pair_level,0,ett1/H/long,0.8000,,,0.8000,0.8223,
pair_level,0,ett1/D/short,0.8000,,,0.8000,0.7413,
pair_level,0,ett1/W/short,0.8000,,,0.8000,0.5714,
pair_level,0,ett2/15T/short,0.8000,,,0.8000,0.7074,
pair_level,0,ett2/15T/medium,0.8000,,,0.8000,0.7473,
pair_level,0,ett2/15T/long,0.8000,,,0.8000,0.7257,
pair_level,0,ett2/H/short,0.8000,,,0.8000,0.8174,
pair_level,0,ett2/H/medium,0.8000,,,0.8000,0.9043,
pair_level,0,ett2/H/long,0.8000,,,0.8000,0.9278,
pair_level,0,ett2/D/short,0.8000,,,0.8000,0.8667,
pair_level,0,ett2/W/short,0.8000,,,0.8000,0.8929,
pair_level,0,jena_weather/10T/short,0.8000,,,0.8000,0.8247,
pair_level,0,jena_weather/10T/medium,0.8000,,,0.8000,0.7987,
pair_level,0,jena_weather/10T/long,0.8000,,,0.8000,0.8089,
pair_level,0,jena_weather/H/short,0.8000,,,0.8000,0.8522,
pair_level,0,jena_weather/H/medium,0.8000,,,0.8000,0.8817,
pair_level,0,jena_weather/H/long,0.8000,,,0.8000,0.8966,
pair_level,0,jena_weather/D/short,0.8000,,,0.8000,0.8135,
pair_level,0,bitbrains_fast_storage/5T/short,0.8000,,,0.8000,0.8256,
pair_level,0,bitbrains_fast_storage/5T/medium,0.8000,,,0.8000,0.8163,
pair_level,0,bitbrains_fast_storage/5T/long,0.8000,,,0.8000,0.8008,
pair_level,0,bitbrains_fast_storage/H/short,0.8000,,,0.8000,0.8274,
pair_level,0,bitbrains_rnd/5T/short,0.8000,,,0.8000,0.8359,
pair_level,0,bitbrains_rnd/5T/medium,0.8000,,,0.8000,0.8351,
pair_level,0,bitbrains_rnd/5T/long,0.8000,,,0.8000,0.8378,
pair_level,0,bitbrains_rnd/H/short,0.8000,,,0.8000,0.8451,
pair_level,0,bizitobs_application/10S/short,0.8000,,,0.8000,0.6783,
pair_level,0,bizitobs_application/10S/medium,0.8000,,,0.8000,0.6121,
pair_level,0,bizitobs_application/10S/long,0.8000,,,0.8000,0.5394,
pair_level,0,bizitobs_service/10S/short,0.8000,,,0.8000,0.7360,
pair_level,0,bizitobs_service/10S/medium,0.8000,,,0.8000,0.6819,
pair_level,0,bizitobs_service/10S/long,0.8000,,,0.8000,0.6524,
pair_level,0,bizitobs_l2c/H/short,0.8000,,,0.8000,0.7773,
pair_level,0,bizitobs_l2c/H/medium,0.8000,,,0.8000,0.8063,
pair_level,0,bizitobs_l2c/H/long,0.8000,,,0.8000,0.8069,
pair_level,0,us_births/D/short,0.9000,,,0.9000,0.8967,
pair_level,0,covid_deaths/D/short,0.9000,,,0.9000,0.7020,
pair_level,0,bizitobs_l2c/5T/short,0.9000,,,0.9000,0.8571,
pair_level,0,bizitobs_l2c/5T/medium,0.9000,,,0.9000,0.8199,
pair_level,0,bizitobs_l2c/5T/long,0.9000,,,0.9000,0.8002,
pair_level,0,m4_yearly/A/short,0.9000,,,0.9000,0.7628,
pair_level,0,m4_quarterly/Q/short,0.9000,,,0.9000,0.8185,
pair_level,0,m4_monthly/M/short,0.9000,,,0.9000,0.8594,
pair_level,0,m4_weekly/W/short,0.9000,,,0.9000,0.8907,
pair_level,0,m4_daily/D/short,0.9000,,,0.9000,0.8087,
pair_level,0,m4_hourly/H/short,0.9000,,,0.9000,0.8771,
pair_level,0,electricity/15T/short,0.9000,,,0.9000,0.8885,
pair_level,0,electricity/15T/medium,0.9000,,,0.9000,0.9109,
pair_level,0,electricity/15T/long,0.9000,,,0.9000,0.9115,
pair_level,0,electricity/H/short,0.9000,,,0.9000,0.8837,
pair_level,0,electricity/H/medium,0.9000,,,0.9000,0.8960,
pair_level,0,electricity/H/long,0.9000,,,0.9000,0.9014,
pair_level,0,electricity/D/short,0.9000,,,0.9000,0.8954,
pair_level,0,electricity/W/short,0.9000,,,0.9000,0.9264,
pair_level,0,solar/10T/short,0.9000,,,0.9000,0.9143,
pair_level,0,solar/10T/medium,0.9000,,,0.9000,0.9371,
pair_level,0,solar/10T/long,0.9000,,,0.9000,0.9292,
pair_level,0,solar/H/short,0.9000,,,0.9000,0.9832,
pair_level,0,solar/H/medium,0.9000,,,0.9000,0.9789,
pair_level,0,solar/H/long,0.9000,,,0.9000,0.9670,
pair_level,0,solar/D/short,0.9000,,,0.9000,0.9906,
pair_level,0,solar/W/short,0.9000,,,0.9000,1.0000,
pair_level,0,hospital/M/short,0.9000,,,0.9000,0.9313,
pair_level,0,us_births/M/short,0.9000,,,0.9000,1.0000,
pair_level,0,us_births/W/short,0.9000,,,0.9000,0.8839,
pair_level,0,saugeen/D/short,0.9000,,,0.9000,0.8633,
pair_level,0,saugeen/M/short,0.9000,,,0.9000,0.9048,
pair_level,0,saugeen/W/short,0.9000,,,0.9000,0.8625,
pair_level,0,temperature_rain/D/short,0.9000,,,0.9000,0.8899,
pair_level,0,kdd_cup_2018/H/short,0.9000,,,0.9000,0.8876,
pair_level,0,kdd_cup_2018/H/medium,0.9000,,,0.9000,0.8811,
pair_level,0,kdd_cup_2018/H/long,0.9000,,,0.9000,0.8867,
pair_level,0,kdd_cup_2018/D/short,0.9000,,,0.9000,0.8411,
pair_level,0,car_parts/M/short,0.9000,,,0.9000,0.9383,
pair_level,0,restaurant/D/short,0.9000,,,0.9000,0.9128,
pair_level,0,hierarchical_sales/D/short,0.9000,,,0.9000,0.8835,
pair_level,0,hierarchical_sales/W/short,0.9000,,,0.9000,0.9182,
pair_level,0,loop_seattle/5T/short,0.9000,,,0.9000,0.8897,
pair_level,0,loop_seattle/5T/medium,0.9000,,,0.9000,0.8727,
pair_level,0,loop_seattle/5T/long,0.9000,,,0.9000,0.8603,
pair_level,0,loop_seattle/H/short,0.9000,,,0.9000,0.8633,
pair_level,0,loop_seattle/H/medium,0.9000,,,0.9000,0.8536,
pair_level,0,loop_seattle/H/long,0.9000,,,0.9000,0.8894,
pair_level,0,loop_seattle/D/short,0.9000,,,0.9000,0.8516,
pair_level,0,sz_taxi/15T/short,0.9000,,,0.9000,0.8983,
pair_level,0,sz_taxi/15T/medium,0.9000,,,0.9000,0.9087,
pair_level,0,sz_taxi/15T/long,0.9000,,,0.9000,0.9245,
pair_level,0,sz_taxi/H/short,0.9000,,,0.9000,0.9036,
pair_level,0,m_dense/H/short,0.9000,,,0.9000,0.8740,
pair_level,0,m_dense/H/medium,0.9000,,,0.9000,0.9003,
pair_level,0,m_dense/H/long,0.9000,,,0.9000,0.9021,
pair_level,0,m_dense/D/short,0.9000,,,0.9000,0.8767,
pair_level,0,ett1/15T/short,0.9000,,,0.9000,0.9113,
pair_level,0,ett1/15T/medium,0.9000,,,0.9000,0.8954,
pair_level,0,ett1/15T/long,0.9000,,,0.9000,0.9000,
pair_level,0,ett1/H/short,0.9000,,,0.9000,0.9378,
pair_level,0,ett1/H/medium,0.9000,,,0.9000,0.9500,
pair_level,0,ett1/H/long,0.9000,,,0.9000,0.9236,
pair_level,0,ett1/D/short,0.9000,,,0.9000,0.8857,
pair_level,0,ett1/W/short,0.9000,,,0.9000,0.6696,
pair_level,0,ett2/15T/short,0.9000,,,0.9000,0.8168,
pair_level,0,ett2/15T/medium,0.9000,,,0.9000,0.8512,
pair_level,0,ett2/15T/long,0.9000,,,0.9000,0.8272,
pair_level,0,ett2/H/short,0.9000,,,0.9000,0.9043,
pair_level,0,ett2/H/medium,0.9000,,,0.9000,0.9499,
pair_level,0,ett2/H/long,0.9000,,,0.9000,0.9712,
pair_level,0,ett2/D/short,0.9000,,,0.9000,0.9413,
pair_level,0,ett2/W/short,0.9000,,,0.9000,0.9821,
pair_level,0,jena_weather/10T/short,0.9000,,,0.9000,0.9249,
pair_level,0,jena_weather/10T/medium,0.9000,,,0.9000,0.8981,
pair_level,0,jena_weather/10T/long,0.9000,,,0.9000,0.9106,
pair_level,0,jena_weather/H/short,0.9000,,,0.9000,0.9388,
pair_level,0,jena_weather/H/medium,0.9000,,,0.9000,0.9530,
pair_level,0,jena_weather/H/long,0.9000,,,0.9000,0.9460,
pair_level,0,jena_weather/D/short,0.9000,,,0.9000,0.8706,
pair_level,0,bitbrains_fast_storage/5T/short,0.9000,,,0.9000,0.9007,
pair_level,0,bitbrains_fast_storage/5T/medium,0.9000,,,0.9000,0.8919,
pair_level,0,bitbrains_fast_storage/5T/long,0.9000,,,0.9000,0.8830,
pair_level,0,bitbrains_fast_storage/H/short,0.9000,,,0.9000,0.9009,
pair_level,0,bitbrains_rnd/5T/short,0.9000,,,0.9000,0.9123,
pair_level,0,bitbrains_rnd/5T/medium,0.9000,,,0.9000,0.9011,
pair_level,0,bitbrains_rnd/5T/long,0.9000,,,0.9000,0.9055,
pair_level,0,bitbrains_rnd/H/short,0.9000,,,0.9000,0.9118,
pair_level,0,bizitobs_application/10S/short,0.9000,,,0.9000,0.7833,
pair_level,0,bizitobs_application/10S/medium,0.9000,,,0.9000,0.6763,
pair_level,0,bizitobs_application/10S/long,0.9000,,,0.9000,0.5761,
pair_level,0,bizitobs_service/10S/short,0.9000,,,0.9000,0.8249,
pair_level,0,bizitobs_service/10S/medium,0.9000,,,0.9000,0.7838,
pair_level,0,bizitobs_service/10S/long,0.9000,,,0.9000,0.7309,
pair_level,0,bizitobs_l2c/H/short,0.9000,,,0.9000,0.8661,
pair_level,0,bizitobs_l2c/H/medium,0.9000,,,0.9000,0.8815,
pair_level,0,bizitobs_l2c/H/long,0.9000,,,0.9000,0.8899,
mean_level,1,,0.1000,,0.1000,0.1000,0.1065,0.1093
mean_level,1,,0.2000,,0.2000,0.2000,0.1891,0.2006
mean_level,1,,0.2500,,0.2500,0.2500,0.2440,0.2631
mean_level,1,,0.3000,,0.3000,0.3000,0.2861,0.3107
mean_level,1,,0.4000,,0.4000,0.4000,0.3769,0.4032
mean_level,1,,0.5000,,0.5000,0.5000,0.4765,0.5001
mean_level,1,,0.6000,,0.6000,0.6000,0.5867,0.6106
mean_level,1,,0.7000,,0.7000,0.7000,0.6827,0.7006
mean_level,1,,0.7500,,0.7500,0.7500,0.7255,0.7411
mean_level,1,,0.8000,,0.8000,0.8000,0.7956,0.8074
mean_level,1,,0.9000,,0.9000,0.9000,0.8839,0.8931
pair_band,2,electricity/15T/short,,10--90,,-0.1193,0.7587,
pair_band,2,bizitobs_service/10S/medium,,10--90,,-0.1165,0.7194,
pair_band,2,bizitobs_l2c/5T/medium,,10--90,,-0.1160,0.7531,
pair_band,2,solar/10T/medium,,10--90,,-0.1132,0.8800,
pair_band,2,electricity/15T/long,,10--90,,-0.1119,0.7942,
pair_band,2,bizitobs_l2c/5T/short,,10--90,,-0.1102,0.7775,
pair_band,2,ett1/15T/long,,10--90,,-0.1075,0.8108,
pair_band,2,m_dense/H/short,,10--90,,-0.1059,0.7236,
pair_band,2,loop_seattle/D/short,,10--90,,-0.0998,0.6573,
pair_band,2,ett1/H/long,,10--90,,-0.0982,0.7534,
pair_band,2,ett2/H/medium,,10--90,,-0.0947,0.8437,
pair_band,2,bizitobs_application/10S/short,,10--90,,-0.0924,0.6094,
pair_band,2,solar/10T/long,,10--90,,-0.0902,0.8989,
pair_band,2,saugeen/W/short,,10--90,,-0.0876,0.8000,
pair_band,2,bizitobs_l2c/H/long,,10--90,,-0.0843,0.8341,
pair_band,2,m_dense/H/long,,10--90,,-0.0839,0.7578,
pair_band,2,electricity/H/medium,,10--90,,-0.0778,0.7560,
pair_band,2,ett1/H/medium,,10--90,,-0.0724,0.7465,
pair_band,2,ett2/15T/medium,,10--90,,-0.0721,0.7835,
pair_band,2,loop_seattle/H/medium,,10--90,,-0.0655,0.7638,
pair_band,2,ett1/15T/medium,,10--90,,-0.0646,0.8065,
pair_band,2,sz_taxi/15T/long,,10--90,,-0.0626,0.8335,
pair_band,2,covid_deaths/D/short,,10--90,,-0.0553,0.6514,
pair_band,2,ett1/W/short,,10--90,,-0.0483,0.6429,
pair_band,2,electricity/W/short,,10--90,,-0.0481,0.7660,
pair_band,2,kdd_cup_2018/H/medium,,10--90,,-0.0455,0.8069,
pair_band,2,hierarchical_sales/W/short,,10--90,,-0.0428,0.7630,
pair_band,2,m_dense/H/medium,,10--90,,-0.0393,0.7546,
pair_band,2,loop_seattle/5T/medium,,10--90,,-0.0389,0.7750,
pair_band,2,restaurant/D/short,,10--90,,-0.0341,0.7997,
pair_band,2,ett2/H/short,,10--90,,-0.0324,0.8082,
pair_band,2,solar/D/short,,10--90,,-0.0279,0.8248,
pair_band,2,saugeen/M/short,,10--90,,-0.0267,0.8452,
pair_band,2,loop_seattle/5T/long,,10--90,,-0.0260,0.7749,
pair_band,2,ett1/H/short,,10--90,,-0.0229,0.8448,
pair_band,2,bitbrains_rnd/5T/short,,10--90,,-0.0205,0.7944,
pair_band,2,solar/10T/short,,10--90,,-0.0186,0.8177,
pair_band,2,jena_weather/10T/long,,10--90,,-0.0179,0.7834,
pair_band,2,ett2/W/short,,10--90,,-0.0143,0.9375,
pair_band,2,m_dense/D/short,,10--90,,-0.0119,0.8141,
pair_band,2,jena_weather/D/short,,10--90,,-0.0096,0.7183,
pair_band,2,kdd_cup_2018/H/long,,10--90,,-0.0034,0.7989,
pair_band,2,bitbrains_fast_storage/5T/medium,,10--90,,-0.0006,0.7750,
pair_band,2,jena_weather/10T/medium,,10--90,,-0.0000,0.7793,
pair_band,2,kdd_cup_2018/H/short,,10--90,,0.0061,0.7976,
pair_band,2,bitbrains_fast_storage/5T/long,,10--90,,0.0070,0.7579,
pair_band,2,electricity/D/short,,10--90,,0.0100,0.7850,
pair_band,2,m4_weekly/W/short,,10--90,,0.0105,0.8284,
pair_band,2,hierarchical_sales/D/short,,10--90,,0.0172,0.7746,
pair_band,2,ett1/D/short,,10--90,,0.0193,0.7794,
pair_band,2,loop_seattle/5T/short,,10--90,,0.0226,0.8237,
pair_band,2,m4_quarterly/Q/short,,10--90,,0.0256,0.7503,
pair_band,2,solar/H/long,,10--90,,0.0277,0.9184,
pair_band,2,jena_weather/H/short,,10--90,,0.0289,0.8026,
pair_band,2,loop_seattle/H/long,,10--90,,0.0296,0.7718,
pair_band,2,ett2/H/long,,10--90,,0.0310,0.8653,
pair_band,2,us_births/D/short,,10--90,,0.0329,0.8367,
pair_band,2,solar/H/medium,,10--90,,0.0353,0.9184,
pair_band,2,us_births/W/short,,10--90,,0.0361,0.7768,
pair_band,2,solar/H/short,,10--90,,0.0409,0.9167,
pair_band,2,ett2/15T/short,,10--90,,0.0413,0.7189,
pair_band,2,us_births/M/short,,10--90,,0.0445,0.9583,
pair_band,2,saugeen/D/short,,10--90,,0.0452,0.7633,
pair_band,2,bitbrains_rnd/5T/long,,10--90,,0.0507,0.7582,
pair_band,2,temperature_rain/D/short,,10--90,,0.0532,0.8073,
pair_band,2,bizitobs_application/10S/medium,,10--90,,0.0550,0.4254,
pair_band,2,m4_monthly/M/short,,10--90,,0.0551,0.7339,
pair_band,2,electricity/H/short,,10--90,,0.0551,0.7607,
pair_band,2,bitbrains_rnd/5T/medium,,10--90,,0.0563,0.7414,
pair_band,2,bitbrains_fast_storage/5T/short,,10--90,,0.0619,0.7984,
pair_band,2,bitbrains_fast_storage/H/short,,10--90,,0.0686,0.8078,
pair_band,2,sz_taxi/15T/medium,,10--90,,0.0689,0.8002,
pair_band,2,ett1/15T/short,,10--90,,0.0711,0.7923,
pair_band,2,bizitobs_l2c/5T/long,,10--90,,0.0752,0.7159,
pair_band,2,m4_hourly/H/short,,10--90,,0.0758,0.8113,
pair_band,2,sz_taxi/15T/short,,10--90,,0.0798,0.7776,
pair_band,2,electricity/15T/medium,,10--90,,0.0858,0.7933,
pair_band,2,electricity/H/long,,10--90,,0.0872,0.7413,
pair_band,2,bizitobs_service/10S/long,,10--90,,0.0873,0.6649,
pair_band,2,sz_taxi/H/short,,10--90,,0.0904,0.7553,
pair_band,2,kdd_cup_2018/D/short,,10--90,,0.0935,0.7770,
pair_band,2,loop_seattle/H/short,,10--90,,0.0937,0.7583,
pair_band,2,m4_yearly/A/short,,10--90,,0.0991,0.6688,
pair_band,2,ett2/D/short,,10--90,,0.1025,0.8794,
pair_band,2,bizitobs_application/10S/long,,10--90,,0.1026,0.2217,
pair_band,2,bitbrains_rnd/H/short,,10--90,,0.1037,0.7865,
pair_band,2,car_parts/M/short,,10--90,,0.1042,0.9181,
pair_band,2,m4_daily/D/short,,10--90,,0.1044,0.7362,
pair_band,2,ett2/15T/long,,10--90,,0.1061,0.7570,
pair_band,2,jena_weather/H/long,,10--90,,0.1077,0.8357,
pair_band,2,jena_weather/10T/short,,10--90,,0.1091,0.8206,
pair_band,2,bizitobs_l2c/H/medium,,10--90,,0.1097,0.8494,
pair_band,2,bizitobs_service/10S/short,,10--90,,0.1123,0.7221,
pair_band,2,hospital/M/short,,10--90,,0.1154,0.8417,
pair_band,2,bizitobs_l2c/H/short,,10--90,,0.1155,0.8046,
pair_band,2,jena_weather/H/medium,,10--90,,0.1188,0.8444,
pair_band,2,solar/W/short,,10--90,,0.1193,0.6177,
pair_band,2,m_dense/H/short,,25--75,,0.8824,0.4346,
pair_band,2,electricity/H/long,,25--75,,0.8838,0.4398,
pair_band,2,electricity/H/short,,25--75,,0.8868,0.4651,
pair_band,2,electricity/15T/short,,25--75,,0.8897,0.4755,
pair_band,2,sz_taxi/15T/short,,25--75,,0.8903,0.4816,
pair_band,2,ett1/H/long,,25--75,,0.8943,0.4241,
pair_band,2,solar/10T/medium,,25--75,,0.8959,0.5906,
pair_band,2,solar/H/short,,25--75,,0.8960,0.6643,
pair_band,2,m_dense/H/long,,25--75,,0.8989,0.4703,
pair_band,2,bizitobs_l2c/H/long,,25--75,,0.9013,0.5667,
pair_band,2,saugeen/M/short,,25--75,,0.9099,0.4762,
pair_band,2,ett1/H/short,,25--75,,0.9104,0.5542,
pair_band,2,bitbrains_rnd/5T/medium,,25--75,,0.9139,0.4707,
pair_band,2,loop_seattle/H/medium,,25--75,,0.9149,0.4314,
pair_band,2,bizitobs_application/10S/short,,25--75,,0.9201,0.3667,
pair_band,2,jena_weather/H/short,,25--75,,0.9239,0.4997,
pair_band,2,bizitobs_service/10S/long,,25--75,,0.9266,0.4107,
pair_band,2,saugeen/D/short,,25--75,,0.9342,0.4367,
pair_band,2,bizitobs_l2c/5T/long,,25--75,,0.9358,0.4170,
pair_band,2,us_births/M/short,,25--75,,0.9380,0.6667,
pair_band,2,bitbrains_rnd/5T/short,,25--75,,0.9393,0.4829,
pair_band,2,hospital/M/short,,25--75,,0.9421,0.5436,
pair_band,2,m4_monthly/M/short,,25--75,,0.9439,0.4342,
pair_band,2,ett2/H/medium,,25--75,,0.9448,0.5827,
pair_band,2,ett1/15T/short,,25--75,,0.9457,0.4909,
pair_band,2,saugeen/W/short,,25--75,,0.9492,0.4250,
pair_band,2,kdd_cup_2018/D/short,,25--75,,0.9492,0.4593,
pair_band,2,ett2/H/short,,25--75,,0.9541,0.5098,
pair_band,2,jena_weather/10T/long,,25--75,,0.9558,0.4442,
pair_band,2,jena_weather/10T/short,,25--75,,0.9626,0.4722,
pair_band,2,solar/H/medium,,25--75,,0.9626,0.6372,
pair_band,2,m_dense/H/medium,,25--75,,0.9676,0.4668,
pair_band,2,loop_seattle/5T/short,,25--75,,0.9687,0.5183,
pair_band,2,ett1/D/short,,25--75,,0.9714,0.3841,
pair_band,2,bizitobs_application/10S/medium,,25--75,,0.9749,0.2517,
pair_band,2,loop_seattle/H/long,,25--75,,0.9776,0.4385,
pair_band,2,car_parts/M/short,,25--75,,0.9791,0.6782,
pair_band,2,sz_taxi/15T/long,,25--75,,0.9797,0.5307,
pair_band,2,ett1/W/short,,25--75,,0.9831,0.3393,
pair_band,2,solar/H/long,,25--75,,0.9833,0.6336,
pair_band,2,m4_daily/D/short,,25--75,,0.9863,0.4092,
pair_band,2,bizitobs_l2c/5T/medium,,25--75,,0.9952,0.4112,
pair_band,2,ett2/15T/short,,25--75,,0.9973,0.4229,
pair_band,2,ett2/W/short,,25--75,,1.0026,0.6964,
pair_band,2,electricity/W/short,,25--75,,1.0031,0.4814,
pair_band,2,bizitobs_l2c/H/medium,,25--75,,1.0056,0.6012,
pair_band,2,bizitobs_l2c/H/short,,25--75,,1.0062,0.5253,
pair_band,2,m4_weekly/W/short,,25--75,,1.0093,0.4948,
pair_band,2,loop_seattle/5T/medium,,25--75,,1.0126,0.4574,
pair_band,2,kdd_cup_2018/H/short,,25--75,,1.0130,0.5085,
pair_band,2,kdd_cup_2018/H/long,,25--75,,1.0145,0.4927,
pair_band,2,bizitobs_service/10S/short,,25--75,,1.0147,0.4287,
pair_band,2,solar/W/short,,25--75,,1.0149,0.3057,
pair_band,2,bizitobs_service/10S/medium,,25--75,,1.0188,0.4330,
pair_band,2,temperature_rain/D/short,,25--75,,1.0207,0.4885,
pair_band,2,loop_seattle/5T/long,,25--75,,1.0225,0.4569,
pair_band,2,electricity/15T/long,,25--75,,1.0274,0.4870,
pair_band,2,hierarchical_sales/D/short,,25--75,,1.0304,0.4525,
pair_band,2,m_dense/D/short,,25--75,,1.0366,0.5096,
pair_band,2,jena_weather/D/short,,25--75,,1.0403,0.4421,
pair_band,2,bitbrains_rnd/5T/long,,25--75,,1.0408,0.4892,
pair_band,2,ett1/15T/medium,,25--75,,1.0486,0.5018,
pair_band,2,bitbrains_rnd/H/short,,25--75,,1.0515,0.4943,
pair_band,2,electricity/H/medium,,25--75,,1.0526,0.4548,
pair_band,2,electricity/15T/medium,,25--75,,1.0557,0.4894,
pair_band,2,bitbrains_fast_storage/5T/long,,25--75,,1.0596,0.4475,
pair_band,2,electricity/D/short,,25--75,,1.0619,0.4705,
pair_band,2,ett2/15T/long,,25--75,,1.0662,0.4976,
pair_band,2,m4_yearly/A/short,,25--75,,1.0725,0.3783,
pair_band,2,kdd_cup_2018/H/medium,,25--75,,1.0743,0.5257,
pair_band,2,jena_weather/H/long,,25--75,,1.0750,0.5322,
pair_band,2,restaurant/D/short,,25--75,,1.0763,0.5062,
pair_band,2,bizitobs_l2c/5T/short,,25--75,,1.0774,0.4743,
pair_band,2,sz_taxi/15T/medium,,25--75,,1.0774,0.4964,
pair_band,2,sz_taxi/H/short,,25--75,,1.0792,0.4551,
pair_band,2,solar/10T/long,,25--75,,1.0819,0.5970,
pair_band,2,loop_seattle/H/short,,25--75,,1.0836,0.4468,
pair_band,2,bitbrains_fast_storage/H/short,,25--75,,1.0866,0.5129,
pair_band,2,ett2/H/long,,25--75,,1.0871,0.6056,
pair_band,2,ett1/H/medium,,25--75,,1.0875,0.4375,
pair_band,2,jena_weather/H/medium,,25--75,,1.0912,0.5290,
pair_band,2,ett2/D/short,,25--75,,1.0915,0.5810,
pair_band,2,us_births/W/short,,25--75,,1.0931,0.4464,
pair_band,2,covid_deaths/D/short,,25--75,,1.0936,0.3525,
pair_band,2,loop_seattle/D/short,,25--75,,1.0984,0.4111,
pair_band,2,bizitobs_application/10S/long,,25--75,,1.0985,0.1161,
pair_band,2,m4_quarterly/Q/short,,25--75,,1.1016,0.4361,
pair_band,2,bitbrains_fast_storage/5T/medium,,25--75,,1.1022,0.4697,
pair_band,2,solar/10T/short,,25--75,,1.1030,0.4719,
pair_band,2,m4_hourly/H/short,,25--75,,1.1034,0.5233,
pair_band,2,ett1/15T/long,,25--75,,1.1065,0.5043,
pair_band,2,bitbrains_fast_storage/5T/short,,25--75,,1.1100,0.4926,
pair_band,2,hierarchical_sales/W/short,,25--75,,1.1102,0.4831,
pair_band,2,solar/D/short,,25--75,,1.1119,0.5659,
pair_band,2,us_births/D/short,,25--75,,1.1134,0.5933,
pair_band,2,ett2/15T/medium,,25--75,,1.1144,0.5062,
pair_band,2,jena_weather/10T/medium,,25--75,,1.1188,0.4389,
mean_band,3,,,10--90,0.8000,0.0000,0.7774,0.7839
mean_band,3,,,25--75,0.5000,1.0000,0.4815,0.4780


==> figures/context-efficiency-points.csv <==
dataset,group,cap,ctx_median,skill
bitbrains_rnd/H/short,hourly,64,64.000000,1.048485
bitbrains_rnd/H/short,hourly,128,128.000000,0.989079
bitbrains_rnd/H/short,hourly,256,256.000000,1.030779
bitbrains_rnd/H/short,hourly,512,512.000000,1.052258
bitbrains_rnd/H/short,hourly,1024,648.000000,1.000000
bitbrains_rnd/H/short,hourly,8192,648.000000,1.000000
bizitobs_l2c/H/short,hourly,64,64.000000,2.802200
bizitobs_l2c/H/short,hourly,128,128.000000,2.623139
bizitobs_l2c/H/short,hourly,256,256.000000,2.532970
bizitobs_l2c/H/short,hourly,512,512.000000,1.585084
bizitobs_l2c/H/short,hourly,1024,1024.000000,1.185251
bizitobs_l2c/H/short,hourly,2048,2048.000000,1.076817
bizitobs_l2c/H/short,hourly,4096,2496.000000,1.000000
bizitobs_l2c/H/short,hourly,8192,2496.000000,1.000000
car_parts/M/short,daily+,64,39.000000,1.000000
car_parts/M/short,daily+,8192,39.000000,1.000000
covid_deaths/D/short,daily+,64,64.000000,0.780127
covid_deaths/D/short,daily+,128,128.000000,1.072172
covid_deaths/D/short,daily+,256,182.000000,1.000000
covid_deaths/D/short,daily+,8192,182.000000,1.000000
electricity/D/short,daily+,64,64.000000,1.460271
electricity/D/short,daily+,128,128.000000,1.453562
electricity/D/short,daily+,256,256.000000,1.394440
electricity/D/short,daily+,512,512.000000,1.078400
electricity/D/short,daily+,1024,1024.000000,1.004268
electricity/D/short,daily+,2048,1371.000000,1.000000
electricity/D/short,daily+,8192,1371.000000,1.000000
jena_weather/H/short,hourly,64,64.000000,1.205208
jena_weather/H/short,hourly,128,128.000000,1.111527
jena_weather/H/short,hourly,256,256.000000,1.027545
jena_weather/H/short,hourly,512,512.000000,1.040467
jena_weather/H/short,hourly,1024,1024.000000,1.034680
jena_weather/H/short,hourly,2048,2048.000000,1.002486
jena_weather/H/short,hourly,4096,4096.000000,1.004882
jena_weather/H/short,hourly,8192,8192.000000,1.000000
kdd_cup_2018/H/medium,hourly,64,64.000000,1.131903
kdd_cup_2018/H/medium,hourly,128,128.000000,1.126790
kdd_cup_2018/H/medium,hourly,256,256.000000,1.104251
kdd_cup_2018/H/medium,hourly,512,512.000000,1.113394
kdd_cup_2018/H/medium,hourly,1024,1024.000000,1.076909
kdd_cup_2018/H/medium,hourly,2048,2048.000000,1.062470
kdd_cup_2018/H/medium,hourly,4096,4096.000000,1.030765
kdd_cup_2018/H/medium,hourly,8192,8192.000000,1.000000
loop_seattle/D/short,daily+,64,64.000000,0.993011
loop_seattle/D/short,daily+,128,128.000000,0.993537
loop_seattle/D/short,daily+,256,256.000000,0.991444
loop_seattle/D/short,daily+,512,320.000000,1.000000
loop_seattle/D/short,daily+,8192,320.000000,1.000000
m4_hourly/H/short,hourly,64,64.000000,1.654489
m4_hourly/H/short,hourly,128,128.000000,1.307623
m4_hourly/H/short,hourly,256,256.000000,1.280971
m4_hourly/H/short,hourly,512,512.000000,0.996581
m4_hourly/H/short,hourly,1024,960.000000,1.000000
m4_hourly/H/short,hourly,8192,960.000000,1.000000
restaurant/D/short,daily+,64,64.000000,1.058916
restaurant/D/short,daily+,128,128.000000,1.021890
restaurant/D/short,daily+,256,256.000000,1.005812
restaurant/D/short,daily+,512,266.000000,1.000000
restaurant/D/short,daily+,8192,266.000000,1.000000
solar/H/long,hourly,64,64.000000,1.221559
solar/H/long,hourly,128,128.000000,0.984887
solar/H/long,hourly,256,256.000000,1.029276
solar/H/long,hourly,512,512.000000,1.080296
solar/H/long,hourly,1024,1024.000000,1.060925
solar/H/long,hourly,2048,2048.000000,1.028902
solar/H/long,hourly,4096,4096.000000,1.044331
solar/H/long,hourly,8192,7680.000000,1.000000
sz_taxi/15T/long,sub-hourly,64,64.000000,1.410061
sz_taxi/15T/long,sub-hourly,128,128.000000,1.408599
sz_taxi/15T/long,sub-hourly,256,256.000000,1.090973
sz_taxi/15T/long,sub-hourly,512,512.000000,1.013414
sz_taxi/15T/long,sub-hourly,1024,1024.000000,0.991793
sz_taxi/15T/long,sub-hourly,2048,2048.000000,0.999612
sz_taxi/15T/long,sub-hourly,4096,2256.000000,1.000000
sz_taxi/15T/long,sub-hourly,8192,2256.000000,1.000000


==> figures/context-efficiency-summary-wide.csv <==
cap,ctx_subhourly,skill_subhourly,ctx_hourly,skill_hourly,ctx_daily,skill_daily,ctx_all,skill_all
64,64.000000,1.410061,64.000000,1.417159,57.963807,1.036771,61.412064,1.243599
128,128.000000,1.408599,128.000000,1.269445,100.920849,1.096118,115.930539,1.204518
256,256.000000,1.090973,256.000000,1.254939,164.123654,1.068162,212.713296,1.159830
512,512.000000,1.013414,512.000000,1.129842,198.649517,1.015210,345.099191,1.070836
1024,1024.000000,0.991793,938.658630,1.057824,228.188374,1.000852,524.486683,1.028164
2048,2048.000000,0.999612,1490.027697,1.027981,241.902866,1.000000,717.340067,1.013861
4096,2256.000000,1.000000,2177.852405,1.013177,241.902866,1.000000,874.264617,1.006567
8192,2256.000000,1.000000,3046.996728,1.000000,241.902866,1.000000,1034.105086,1.000000


==> figures/covariate-lift.csv <==
panel,subset,task_name,label,aggregate,y,sql_without,sql_with,ratio,log_without,log_with,gap_plus,gap_minus
0,known_future,favorita_stores_1W,favorita\_stores\_1W,0,0,2.1104,2.0209,0.9576,0.3244,0.3055,0.0188,0.0000
0,known_future,favorita_stores_1M,favorita\_stores\_1M,0,1,1.9101,1.9013,0.9954,0.2811,0.2791,0.0020,0.0000
0,known_future,rohlik_sales_1W,rohlik\_sales\_1W,0,2,1.4787,1.2631,0.8542,0.1699,0.1014,0.0684,0.0000
0,known_future,rohlik_orders_1W,rohlik\_orders\_1W,0,3,1.4228,1.3936,0.9795,0.1531,0.1441,0.0090,0.0000
0,known_future,uci_air_quality_1D,uci\_air\_quality\_1D,0,4,1.1471,1.1285,0.9838,0.0596,0.0525,0.0071,0.0000
0,known_future,epf_de,epf\_de,0,5,1.0656,0.5210,0.4890,0.0276,-0.2831,0.3107,0.0000
0,known_future,rohlik_sales_1D,rohlik\_sales\_1D,0,6,1.0527,0.9104,0.8648,0.0223,-0.0408,0.0631,0.0000
0,known_future,epf_np,epf\_np,0,7,1.0198,0.6483,0.6357,0.0085,-0.1882,0.1967,0.0000
0,known_future,rohlik_orders_1D,rohlik\_orders\_1D,0,8,1.0007,1.0895,1.0887,0.0003,0.0372,0.0000,0.0369
0,known_future,favorita_transactions_1D,favorita\_transactions\_1D,0,9,1.0005,1.0865,1.0859,0.0002,0.0360,0.0000,0.0358
0,known_future,m5_1M,m5\_1M,0,10,0.9841,0.9760,0.9917,-0.0069,-0.0106,0.0036,0.0000
0,known_future,favorita_stores_1D,favorita\_stores\_1D,0,11,0.9461,0.9540,1.0084,-0.0241,-0.0204,0.0000,0.0036
0,known_future,proenfo_gfc17,proenfo\_gfc17,0,12,0.9107,0.6483,0.7119,-0.0406,-0.1882,0.1476,0.0000
0,known_future,m5_1W,m5\_1W,0,13,0.8910,0.8989,1.0089,-0.0501,-0.0463,0.0000,0.0038
0,known_future,solar_with_weather_1H,solar\_with\_weather\_1H,0,14,0.8747,0.8385,0.9586,-0.0581,-0.0765,0.0184,0.0000
0,known_future,proenfo_gfc12,proenfo\_gfc12,0,15,0.8656,0.7552,0.8724,-0.0627,-0.1220,0.0593,0.0000
0,known_future,uci_air_quality_1H,uci\_air\_quality\_1H,0,16,0.8550,0.8623,1.0085,-0.0680,-0.0643,0.0000,0.0037
0,known_future,walmart,walmart,0,17,0.8173,0.7965,0.9746,-0.0876,-0.0988,0.0112,0.0000
0,known_future,solar_with_weather_15T,solar\_with\_weather\_15T,0,18,0.7755,0.8043,1.0371,-0.1104,-0.0946,0.0000,0.0158
0,known_future,hermes,hermes,0,19,0.7647,0.7809,1.0212,-0.1165,-0.1074,0.0000,0.0091
0,known_future,m5_1D,m5\_1D,0,20,0.7131,0.7238,1.0149,-0.1468,-0.1404,0.0000,0.0064
0,known_future,proenfo_gfc14,proenfo\_gfc14,0,21,0.6857,0.5042,0.7353,-0.1638,-0.2974,0.1336,0.0000
0,known_future,entsoe_15T,entsoe\_15T,0,22,0.5669,0.6542,1.1540,-0.2465,-0.1843,0.0000,0.0622
0,known_future,epf_be,epf\_be,0,23,0.5257,0.5492,1.0447,-0.2792,-0.2602,0.0000,0.0190
0,known_future,rossmann_1D,rossmann\_1D,0,24,0.5227,0.2976,0.5694,-0.2818,-0.5263,0.2446,0.0000
0,known_future,entsoe_30T,entsoe\_30T,0,25,0.5076,0.4794,0.9444,-0.2945,-0.3193,0.0249,0.0000
0,known_future,rossmann_1W,rossmann\_1W,0,26,0.5074,0.3172,0.6251,-0.2947,-0.4987,0.2041,0.0000
0,known_future,entsoe_1H,entsoe\_1H,0,27,0.5067,0.4336,0.8557,-0.2953,-0.3629,0.0677,0.0000
0,known_future,epf_pjm,epf\_pjm,0,28,0.4229,0.4690,1.1091,-0.3738,-0.3289,0.0000,0.0450
0,known_future,epf_fr,epf\_fr,0,29,0.4041,0.3820,0.9452,-0.3935,-0.4180,0.0245,0.0000
0,known_future,geometric mean (30 tasks),\textbf{Geometric mean (30 tasks)},1,30,0.8351,0.7515,0.8999,-0.0783,-0.1241,0.0458,0.0000
1,past_only,uk_covid_nation_1D/cumulative,uk\_covid\_nation\_1D/cumulative,0,0,14.0643,12.4285,0.8837,1.1481,1.0944,0.0537,0.0000
1,past_only,fred_md_2025/cee,fred\_md\_2025/cee,0,1,4.2020,3.9069,0.9298,0.6235,0.5918,0.0316,0.0000
1,past_only,uk_covid_nation_1W/cumulative,uk\_covid\_nation\_1W/cumulative,0,2,4.1858,3.8753,0.9258,0.6218,0.5883,0.0335,0.0000
1,past_only,uk_covid_nation_1W/new,uk\_covid\_nation\_1W/new,0,3,3.8381,3.8282,0.9974,0.5841,0.5830,0.0011,0.0000
1,past_only,fred_qd_2025/cee,fred\_qd\_2025/cee,0,4,2.7652,2.5587,0.9253,0.4417,0.4080,0.0337,0.0000
1,past_only,uk_covid_nation_1D/new,uk\_covid\_nation\_1D/new,0,5,1.9951,1.8714,0.9380,0.3000,0.2722,0.0278,0.0000
1,past_only,favorita_transactions_1W,favorita\_transactions\_1W,0,6,1.5539,1.4601,0.9397,0.1914,0.1644,0.0270,0.0000
1,past_only,favorita_transactions_1M,favorita\_transactions\_1M,0,7,1.2079,1.1926,0.9874,0.0820,0.0765,0.0055,0.0000
1,past_only,kdd_cup_2022_1D,kdd\_cup\_2022\_1D,0,8,0.7015,0.7075,1.0086,-0.1540,-0.1503,0.0000,0.0037
1,past_only,gvar,gvar,0,9,0.6741,0.6448,0.9565,-0.1713,-0.1906,0.0193,0.0000
1,past_only,kdd_cup_2022_10T,kdd\_cup\_2022\_10T,0,10,0.4499,0.4547,1.0107,-0.3469,-0.3422,0.0000,0.0046
1,past_only,kdd_cup_2022_30T,kdd\_cup\_2022\_30T,0,11,0.4349,0.4484,1.0309,-0.3616,-0.3483,0.0000,0.0132
1,past_only,geometric mean (12 tasks),\textbf{Geometric mean (12 tasks)},1,12,1.7643,1.6941,0.9602,0.2466,0.2289,0.0176,0.0000


==> figures/covariate-sweep.csv <==
x,shift_hours,sql_shifted,sql_permuted,sql_without
0,-64,0.9191,0.9082,1.0656
1,-32,0.9389,0.9082,1.0656
2,-16,0.9223,0.9082,1.0656
3,-8,0.7166,0.9082,1.0656
4,-4,0.5938,0.9082,1.0656
5,-2,0.5046,0.9082,1.0656
6,-1,0.4982,0.9082,1.0656
7,0,0.5210,0.9082,1.0656
8,1,0.5175,0.9082,1.0656
9,2,0.5539,0.9082,1.0656
10,4,0.6555,0.9082,1.0656
11,8,0.8714,0.9082,1.0656
12,16,0.9641,0.9082,1.0656
13,32,0.9565,0.9082,1.0656
14,64,0.9711,0.9082,1.0656


==> figures/gifteval-crps.csv <==
model,label,release,params,crps,mase,capability,date_src,param_src,lx,ly,leader
Lag-Llama,Lag-Llama,2024-02-07,2449299,0.8804,1.2276,univariate,hf-created,hf-safetensors,0,9,0
chronos_base,Chronos-Base,2024-02-21,201374976,0.6521,0.8758,univariate,hf-created,hf-safetensors,-9,10,0
chronos_large,Chronos-Large,2024-02-21,708963328,0.6473,0.8696,univariate,hf-created,hf-safetensors,2,-9,0
timesfm,TimesFM-1.0,2024-05-03,200000000,0.6804,1.0771,univariate,hf-created,repo-name,0,17,1
Moirai_small,Moirai-Small,2024-06-14,13827528,0.6504,0.9461,covariate,hf-created,hf-safetensors,13,8,1
Moirai_base,Moirai-Base,2024-06-14,91357728,0.6095,0.9010,covariate,hf-created,hf-safetensors,19,-5,1
Moirai_large,Moirai-Large,2024-06-14,310970624,0.5989,0.8749,covariate,hf-created,hf-safetensors,0,-9,0
chronos_bolt_base,Chronos-Bolt-Base,2024-11-25,205292928,0.5743,0.8076,univariate,hf-created,hf-safetensors,4,9,0
timesfm_2_0_500m,TimesFM-2.0,2024-12-20,500000000,0.5504,0.7581,univariate,hf-created,repo-name,0,9,0
tabpfn_ts,TabPFN-TS,2025-01-06,11000000,0.5441,0.7709,covariate,arxiv-2501.02945-v1,paper,0,-9,0
Toto_Open_Base_1.0,Toto-1.0,2025-04-30,151306080,0.5173,0.7501,multi-target,hf-created,hf-safetensors,0,-9,0
sundial_base_128m,Sundial,2025-05-13,128329680,0.5590,0.7502,univariate,hf-created,hf-safetensors,0,9,0
Moirai2,Moirai-2.0,2025-08-06,11387208,0.5164,0.7281,univariate,hf-created,hf-safetensors,0,9,0
TimesFM-2.5,TimesFM-2.5,2025-09-02,231289280,0.4903,0.7050,univariate,hf-created,hf-safetensors,0,-9,0
TiRex,TiRex,2025-10-06,35000000,0.4885,0.7158,univariate,hf-created,paper,0,-16,1
chronos-2,Chronos-2,2025-10-30,119477664,0.4854,0.6978,covariate,hf-created,hf-safetensors,0,9,0
TempoPFN,TempoPFN,2025-11-06,38000000,0.5327,0.7875,univariate,hf-created,model-card,0,9,0
Toto-2.0-22m,Toto-2.0-22m,2026-04-14,21915584,0.4963,0.7188,multi-target,hf-created,hf-safetensors,-17,11,1
Toto-2.0-313m,Toto-2.0-313m,2026-04-14,312684608,0.4814,0.7028,multi-target,hf-created,hf-safetensors,-19,-9,1
Toto-2.0-1B,Toto-2.0-1B,2026-04-14,1041033024,0.4784,0.6992,multi-target,hf-created,hf-safetensors,-13,-16,1
Toto-2.0-2.5B,Toto-2.0-2.5B,2026-04-17,2454281792,0.4759,0.6956,multi-target,hf-created,hf-safetensors,-8,-23,1
t0-alpha,\textbf{t0-alpha},2026-06-09,101641541,0.4941,0.7240,covariate,hf-created,hf-safetensors,0,10,0
TiRex-2-Zeroshot,TiRex-2,2026-06-24,82500000,0.4781,0.6973,covariate,hf-created,model-card,6,9,0
Granite-PatchTST-FM-r2,Granite-PatchTST-FM,2026-08-07,384600208,0.4672,0.6846,univariate,hf-created,hf-safetensors,8,26,1
tafsut,Tafsut,2026-08-12,105315648,0.4809,0.6926,univariate,hf-created,hf-safetensors,11,10,1
TimesFM-3,TimesFM-3.0,2026-08-24,330710976,0.4557,0.6668,covariate,hf-created,hf-safetensors,0,-15,1


==> figures/macrocosm/data/cumulative_pnl.csv <==
index,date,naivertdtwo,tzeroalpha,tzerorc,chronostwo,timesfmtwopfive,timesfmthree,tirextwo,alwaysshort
0,2024-01-01,-0.00745544,-0.00156017,0.000396534,-0.000107794,-0.00301175,0.0190443,0.000247778,-0.0188192
1,2024-01-02,-0.0306707,-0.056908,-0.00879723,-0.00673112,-0.0125001,0.0467631,-0.0168744,-0.068863
2,2024-01-03,-0.0870858,-0.0552845,-0.0315077,-0.038128,-0.0572776,0.0304392,-0.0468208,-0.128198
3,2024-01-04,-0.0817182,-0.0699093,-0.0492419,-0.0402996,-0.0442458,0.0468998,-0.0400967,-0.124582
4,2024-01-05,-0.0705362,-0.052061,-0.0438321,-0.0353357,-0.0311596,0.0493429,-0.0362917,-0.117196
5,2024-01-06,-0.0812679,-0.0630865,-0.0538908,-0.050428,-0.046037,0.0481228,-0.0445127,-0.135659
6,2024-01-07,-0.150227,-0.103232,-0.0803001,-0.0645594,-0.0845881,-0.00849804,-0.0684375,-0.249844
7,2024-01-08,-0.104357,-0.147451,-0.140946,-0.0777486,-0.043564,-0.00103056,-0.0673613,-0.318736
8,2024-01-09,-0.0399675,-0.182649,-0.169404,-0.0917522,-0.00931081,-0.014448,-0.0546231,-0.368424
9,2024-01-10,-0.0258876,-0.166399,-0.159548,-0.0754889,-0.0124078,0.00428203,-0.0467576,-0.321938
10,2024-01-11,0.017315,-0.163775,-0.151411,-0.0603309,0.0113977,-0.00457572,-0.0285237,-0.301837
11,2024-01-12,-0.00453855,-0.260837,-0.191768,-0.126775,-0.0787607,-0.0922278,-0.0918246,-0.187924
12,2024-01-13,0.0370788,-0.304868,-0.189657,-0.113225,-0.0868267,-0.120552,-0.106256,-0.124114
13,2024-01-14,0.0875708,-0.28441,-0.165698,-0.0830299,-0.0629683,-0.0877921,-0.112405,-0.0569915
14,2024-01-15,1.17416,0.802299,0.900188,0.960329,1.02374,0.998917,0.926319,1.02972
15,2024-01-16,3.35952,2.74131,2.93419,3.02493,3.26931,3.08063,2.72316,3.27529
16,2024-01-17,3.23737,2.86655,3.10019,3.25049,3.53214,3.37339,2.73243,3.57828
17,2024-01-18,3.22565,2.92002,3.14379,3.29696,3.53709,3.4319,2.78543,3.6196
18,2024-01-19,3.21367,2.92367,3.14616,3.2768,3.54468,3.40972,2.77864,3.64833
19,2024-01-20,3.26459,2.93414,3.18664,3.28336,3.59429,3.3894,2.78906,3.67817
20,2024-01-21,3.25039,2.95727,3.18389,3.32331,3.58395,3.42934,2.78305,3.63858
21,2024-01-22,3.52818,2.71208,2.94683,3.15963,3.26816,3.22528,2.35257,2.98635
22,2024-01-23,3.52895,2.75069,2.99544,3.20644,3.28576,3.30444,2.30832,2.90399
23,2024-01-24,3.49381,2.68426,2.96035,3.23071,3.34153,3.23985,2.35543,2.97671
24,2024-01-25,3.48896,2.69285,2.9646,3.27593,3.36938,3.23694,2.3929,3.05217
25,2024-01-26,3.53793,2.70831,2.96963,3.27843,3.39135,3.20197,2.39779,2.98499
26,2024-01-27,3.54734,2.74238,2.98039,3.28099,3.40484,3.21591,2.398,2.97788
27,2024-01-28,3.51737,2.71408,2.98059,3.31154,3.40604,3.26794,2.40633,3.00871
28,2024-01-29,3.54681,2.71688,2.98005,3.32695,3.40195,3.24923,2.42019,3.07811
29,2024-01-30,3.54139,2.72343,2.97947,3.34198,3.39201,3.24545,2.42523,3.09153
30,2024-01-31,3.56991,2.66798,2.95135,3.33678,3.38572,3.23498,2.43149,3.11471
31,2024-02-01,3.57522,2.67548,2.9522,3.34101,3.38414,3.24021,2.43043,3.12114
32,2024-02-02,3.56861,2.7406,2.95288,3.34594,3.36428,3.28692,2.44792,3.2001
33,2024-02-03,3.58451,2.76641,2.95319,3.34069,3.37856,3.23069,2.43316,3.13611
34,2024-02-04,3.58837,2.76942,2.96183,3.34687,3.3544,3.23494,2.41634,3.16561
35,2024-02-05,3.59177,2.80517,2.99653,3.36967,3.3619,3.25259,2.42402,3.22755
36,2024-02-06,3.57838,2.7794,2.98461,3.36355,3.343,3.27703,2.41015,3.21432
37,2024-02-07,3.58705,2.77064,2.98738,3.36791,3.33478,3.29332,2.4065,3.23142
38,2024-02-08,3.66392,2.72171,2.96508,3.36271,3.37233,3.22848,2.40577,3.12963
39,2024-02-09,3.66444,2.7218,2.95961,3.36961,3.36284,3.24343,2.40599,3.15175
40,2024-02-10,3.65025,2.71398,2.96205,3.37114,3.35955,3.24036,2.39533,3.13453
41,2024-02-11,3.66313,2.7168,2.98132,3.3724,3.3627,3.24328,2.40889,3.17454
42,2024-02-12,3.65056,2.74722,3.02336,3.36912,3.37418,3.23538,2.39636,3.2566
43,2024-02-13,3.6248,2.75712,3.05491,3.4,3.38804,3.22624,2.41282,3.25698
44,2024-02-14,3.61075,2.75714,3.0555,3.39806,3.37837,3.20189,2.40574,3.25646
45,2024-02-15,3.6164,2.74977,3.05341,3.40384,3.39091,3.18858,2.41841,3.28794
46,2024-02-16,3.61534,2.73386,3.04783,3.40859,3.38591,3.18189,2.41207,3.31588
47,2024-02-17,3.61667,2.75446,3.07527,3.41743,3.40211,3.19407,2.39202,3.35343
48,2024-02-18,3.6016,2.74151,3.07225,3.43551,3.38783,3.18956,2.39442,3.34504
49,2024-02-19,3.55819,2.77108,3.07032,3.42686,3.37448,3.16944,2.39931,3.30654
50,2024-02-20,3.53471,2.74707,3.05404,3.41659,3.35964,3.18222,2.3853,3.33142
51,2024-02-21,3.53002,2.77122,3.06429,3.43083,3.35177,3.20315,2.39698,3.35911
52,2024-02-22,3.53383,2.70089,3.0285,3.38469,3.36057,3.12921,2.36927,3.28278
53,2024-02-23,3.5178,2.69453,3.0273,3.37052,3.34625,3.11978,2.35886,3.27288
54,2024-02-24,3.50993,2.73347,3.05755,3.38901,3.3407,3.13413,2.35657,3.28109
55,2024-02-25,3.50043,2.74752,3.05433,3.38672,3.31388,3.12777,2.32358,3.30785
56,2024-02-26,3.54436,2.73869,3.04682,3.37823,3.28916,3.09394,2.2979,3.26972
57,2024-02-27,3.51269,2.7372,3.05423,3.39586,3.30285,3.10214,2.29393,3.23882
58,2024-02-28,3.49635,2.7064,3.04608,3.42407,3.29107,3.12438,2.29612,3.26228
59,2024-02-29,3.48143,2.67838,3.01165,3.43763,3.23803,3.21147,2.30883,3.16871
60,2024-03-01,3.49258,2.68353,3.01552,3.47651,3.24342,3.26838,2.30367,3.22698
61,2024-03-02,3.46909,2.70275,3.03678,3.50179,3.25137,3.29573,2.32384,3.2585
62,2024-03-03,3.45354,2.74357,3.06009,3.52219,3.24708,3.33734,2.33426,3.30625
63,2024-03-04,3.36601,2.66533,2.98788,3.45121,3.16894,3.25069,2.25761,3.2352
64,2024-03-05,3.07616,2.37392,2.75513,3.22011,2.8937,2.97909,1.98024,2.91624
65,2024-03-06,3.20133,2.49987,2.91059,3.37391,3.04234,3.10683,2.13999,3.0697
66,2024-03-07,3.26882,2.36313,2.82793,3.33017,2.93793,3.03899,2.08929,2.90684
67,2024-03-08,3.39639,2.1397,2.69617,3.25005,2.78184,3.05407,1.99334,2.69737
68,2024-03-09,3.3608,2.1205,2.70216,3.25999,2.78487,3.07719,1.99148,2.73931
69,2024-03-10,3.39064,2.15492,2.78306,3.36377,2.87072,3.15961,2.07828,2.85351
70,2024-03-11,3.48434,2.16758,2.8459,3.41973,2.88323,3.27061,2.12154,2.98482
71,2024-03-12,3.4274,2.11833,2.84569,3.41833,2.84816,3.27776,2.12314,3.0382
72,2024-03-13,3.45167,2.13384,2.86956,3.44251,2.87735,3.31638,2.15233,3.088
73,2024-03-14,3.43406,2.19993,2.92133,3.48338,2.87527,3.38514,2.16988,3.07717
74,2024-03-15,3.51328,2.30023,2.99212,3.53418,2.94269,3.39279,2.23144,3.17745
75,2024-03-16,3.45743,2.17955,2.90795,3.48528,2.80039,3.28451,2.19259,3.03349
76,2024-03-17,3.40684,2.1173,2.87177,3.49361,2.75151,3.24567,2.15296,2.96378
77,2024-03-18,3.37833,2.13385,2.87236,3.48216,2.80201,3.23544,2.14577,2.97932
78,2024-03-19,3.29393,2.03084,2.78045,3.40455,2.70014,3.13293,2.03948,2.90168
79,2024-03-20,3.28928,2.09461,2.78976,3.41311,2.75765,3.08842,2.05242,2.82832
80,2024-03-21,3.33932,2.11514,2.80323,3.41941,2.77615,3.09756,2.06139,2.83147
81,2024-03-22,3.37988,2.16137,2.84305,3.45193,2.79336,3.11867,2.08752,2.87057
82,2024-03-23,3.39768,2.21696,2.89432,3.49142,2.83102,3.16276,2.11933,2.96509
83,2024-03-24,3.30905,2.1444,2.92238,3.50803,2.75893,3.22794,2.06901,3.03871
84,2024-03-25,3.30488,2.10069,2.87986,3.46262,2.74414,3.19693,2.05168,2.97547
85,2024-03-26,3.2996,2.07884,2.90512,3.48579,2.73399,3.20525,2.06517,2.98137
86,2024-03-27,3.33546,2.10277,2.91893,3.49626,2.76376,3.24448,2.0681,3.03732
87,2024-03-28,3.37735,2.12809,2.96104,3.55529,2.8244,3.29594,2.10274,3.1416
88,2024-03-29,3.36232,2.15101,2.97531,3.5742,2.80916,3.32359,2.09371,3.18289
89,2024-03-30,3.31806,2.13889,2.93946,3.54306,2.75356,3.32856,2.0381,3.14426
90,2024-03-31,3.29532,2.13533,2.93369,3.54501,2.74862,3.3354,2.03099,3.1007
91,2024-04-01,3.33822,2.17898,2.99506,3.61116,2.82525,3.35188,2.1257,3.21145
92,2024-04-02,3.3352,2.19197,3.03853,3.63269,2.83525,3.40586,2.1368,3.29771
93,2024-04-03,3.3123,2.15304,3.0344,3.64192,2.82682,3.42442,2.11981,3.323
94,2024-04-04,3.30962,2.09637,3.01099,3.62629,2.82234,3.38499,2.09641,3.32375
95,2024-04-05,3.26493,2.01461,2.95809,3.5539,2.76449,3.32777,2.02114,3.2465
96,2024-04-06,3.29728,1.9768,2.94169,3.53649,2.78086,3.31864,2.01196,3.201
97,2024-04-07,3.25802,1.97724,2.92517,3.5435,2.74921,3.34726,2.01381,3.15296
98,2024-04-08,3.12775,1.8562,2.80166,3.42395,2.62267,3.24887,1.88638,3.01696
99,2024-04-09,3.14519,1.87852,2.81317,3.42689,2.61208,3.24226,1.8733,2.97876
100,2024-04-10,3.13744,1.9196,2.84182,3.48606,2.69084,3.26912,1.94529,3.00548
101,2024-04-11,3.12191,1.94703,2.88644,3.53103,2.7223,3.23096,1.97559,3.05542
102,2024-04-12,3.11784,1.94943,2.89481,3.5454,2.71309,3.25494,1.9791,3.06714
103,2024-04-13,3.07878,1.95045,2.8926,3.55052,2.67516,3.22556,1.96402,3.15634
104,2024-04-14,3.07472,1.93328,2.88138,3.53362,2.6721,3.20918,1.95388,3.17097
105,2024-04-15,3.08488,1.91902,2.87675,3.52885,2.66967,3.22136,1.94772,3.17542
106,2024-04-16,3.08294,1.93616,2.86934,3.5304,2.64931,3.2013,1.94748,3.16753
107,2024-04-17,2.81367,1.62437,2.55328,3.24009,2.38036,2.90718,1.64942,2.90073
108,2024-04-18,2.96129,1.74782,2.71987,3.41361,2.54066,3.0787,1.83554,3.09663
109,2024-04-19,2.94138,1.70916,2.70115,3.46331,2.57538,3.05895,1.86841,3.16297
110,2024-04-20,2.95991,1.69603,2.68731,3.49057,2.6194,3.03715,1.88479,3.20905
111,2024-04-21,2.96636,1.63356,2.70279,3.47194,2.65176,2.97591,1.89755,3.29942
112,2024-04-22,3.02144,1.6728,2.7461,3.51655,2.71044,3.01449,1.93025,3.38536
113,2024-04-23,3.01732,1.6924,2.75104,3.51424,2.70936,2.98671,1.9452,3.37688
114,2024-04-24,2.85694,1.55806,2.6607,3.41751,2.5776,2.87507,1.80624,3.22993
115,2024-04-25,2.73794,1.50431,2.55617,3.29441,2.4716,2.76371,1.69461,3.0638
116,2024-04-26,2.73969,1.50801,2.5547,3.30774,2.46644,2.76632,1.70257,3.0539
117,2024-04-27,2.82661,1.40358,2.45769,3.21302,2.36577,2.71921,1.60841,2.98096
118,2024-04-28,2.84719,1.40248,2.46369,3.2374,2.36834,2.7589,1.61208,2.972
119,2024-04-29,2.42573,1.00471,2.0589,2.823,1.9476,2.36612,1.1763,2.54365
120,2024-04-30,2.46533,1.10074,2.15313,2.92682,2.03467,2.44338,1.26478,2.67684
121,2024-05-01,2.35226,1.1885,2.24379,3.01712,2.12193,2.48156,1.35351,2.79734
122,2024-05-02,2.40639,1.22328,2.30184,3.08458,2.19513,2.51616,1.42374,2.88287
123,2024-05-03,2.82764,1.57351,2.69559,3.46809,2.61235,2.91144,1.82273,3.31635
124,2024-05-04,2.90577,1.60352,2.77491,3.54542,2.69317,2.85792,1.91067,3.43704
125,2024-05-05,2.92419,1.6795,2.81516,3.58648,2.663,2.91513,1.88993,3.4084
126,2024-05-06,2.97284,1.69578,2.83165,3.62391,2.6972,2.94418,1.93034,3.46743
127,2024-05-07,3.00244,1.65728,2.76574,3.52568,2.57227,2.83599,1.8068,3.33206
128,2024-05-08,2.79944,1.44469,2.5069,3.29987,2.37055,2.62551,1.58878,3.1198
129,2024-05-09,2.4297,1.61479,1.77226,2.418,1.12125,1.63948,0.748603,1.78448
130,2024-05-10,2.4566,1.63478,1.73922,2.37761,1.06976,1.66305,0.692621,1.72141
131,2024-05-11,2.4886,1.59207,1.75864,2.33707,1.00092,1.70567,0.611294,1.6454
132,2024-05-12,2.48846,1.67237,1.7962,2.3612,1.00802,1.84992,0.601949,1.47915
133,2024-05-13,2.55587,1.80678,1.91372,2.50962,0.997707,2.0628,0.527918,1.30074
134,2024-05-14,2.91085,1.95879,2.16655,2.84473,1.38125,2.09678,0.840527,1.71889
135,2024-05-15,3.09867,2.14062,2.36698,3.05216,1.57468,2.27111,1.03446,1.9371
136,2024-05-16,3.08969,2.158,2.39284,3.09378,1.58603,2.27562,1.06906,1.95939
137,2024-05-17,3.34434,2.23888,2.47481,3.3179,1.87076,2.36973,1.34394,2.25621
138,2024-05-18,3.84167,2.62722,2.90045,3.8314,2.38552,2.76071,1.84793,2.78895
139,2024-05-19,3.85091,2.65665,2.92202,3.84878,2.39858,2.79895,1.83913,2.81436
140,2024-05-20,3.86659,2.67754,2.93199,3.88079,2.40648,2.81834,1.85228,2.83732
141,2024-05-21,3.75236,2.68952,2.91777,3.80737,2.31207,2.89913,1.78559,2.73092
142,2024-05-22,3.58548,2.64735,3.09193,3.66113,2.14044,3.02698,1.63792,2.54338
143,2024-05-23,3.5736,2.65095,3.11872,3.69077,2.15492,3.03949,1.6408,2.53561
144,2024-05-24,3.81855,2.76572,3.33798,3.93483,2.39931,3.23226,1.88275,2.78426
145,2024-05-25,4.27966,3.20689,3.77128,4.38395,2.8756,3.45236,2.34516,3.27408
146,2024-05-26,4.36733,3.26294,3.8976,4.49689,2.97304,3.55548,2.44644,3.38468
147,2024-05-27,5.38962,4.29932,5.0027,5.56348,3.97816,4.43783,3.50628,4.38509
148,2024-05-28,5.47717,4.396,5.111,5.65232,4.04078,4.52874,3.60369,4.49395
149,2024-05-29,5.5486,4.51186,5.12719,5.6578,3.98555,4.62686,3.55758,4.42666
150,2024-05-30,5.49156,4.40352,5.06913,5.58291,3.98554,4.5873,3.40875,4.24286
151,2024-05-31,5.45753,4.38365,5.1021,5.59387,4.02877,4.58611,3.42776,4.26651
152,2024-06-01,5.47889,4.41194,5.14846,5.65009,4.09909,4.57331,3.48595,4.38795
153,2024-06-02,5.48506,4.38194,5.1464,5.66223,4.10429,4.55229,3.48049,4.43202
154,2024-06-03,5.52625,4.37845,5.16498,5.71913,4.13001,4.59736,3.52431,4.45207
155,2024-06-04,5.49532,4.40387,5.20958,5.76532,4.13596,4.62679,3.55069,4.42841
156,2024-06-05,5.36455,4.2648,5.02763,5.64447,4.01501,4.78924,3.43072,4.31036
157,2024-06-06,5.58722,4.37285,5.16294,5.88266,4.27629,4.68634,3.67298,4.59643
158,2024-06-07,5.51642,4.45798,5.16729,6.00241,4.41914,4.71584,3.79048,4.72472
159,2024-06-08,5.53915,4.43557,5.15947,6.02072,4.45794,4.73694,3.77742,4.72124
160,2024-06-09,5.57438,4.45312,5.17351,6.0465,4.48732,4.79169,3.80219,4.72224
161,2024-06-10,5.45138,4.48333,5.0687,5.92813,4.36021,4.7853,3.65923,4.55841
162,2024-06-11,5.45637,4.53728,5.04319,5.89834,4.31455,4.79842,3.60686,4.49511
163,2024-06-12,5.48958,4.51029,5.01576,5.89825,4.2836,4.83476,3.55859,4.4096
164,2024-06-13,5.50232,4.47714,5.0052,5.86027,4.22526,4.89558,3.52854,4.36563
165,2024-06-14,5.55069,4.49418,5.05436,5.89001,4.26479,4.94852,3.56521,4.38954
166,2024-06-15,5.49921,4.47094,5.1064,5.91973,4.28426,4.94423,3.56056,4.43816
167,2024-06-16,5.46959,4.46903,5.13282,5.94537,4.27114,4.96572,3.54827,4.49473
168,2024-06-17,5.46361,4.41667,5.08912,5.93453,4.29312,4.93102,3.54587,4.43711
169,2024-06-18,5.471,4.41249,5.08744,5.93861,4.28888,4.93213,3.5487,4.43473
170,2024-06-19,5.46002,4.41421,5.09968,5.93947,4.27974,4.92562,3.55241,4.45399
171,2024-06-20,5.4476,4.43245,5.13767,5.95625,4.26257,4.94399,3.5562,4.4391
172,2024-06-21,5.48824,4.40501,5.1335,5.97877,4.28641,4.91537,3.57268,4.50241
173,2024-06-22,5.50805,4.38742,5.13083,6.00047,4.31037,4.88381,3.58142,4.56006
174,2024-06-23,5.5501,4.39214,5.15525,6.02946,4.35389,4.88429,3.62446,4.6164
175,2024-06-24,5.7414,4.50844,5.2948,6.20136,4.54113,4.93595,3.80532,4.81533
176,2024-06-25,5.78746,4.52858,5.34888,6.28296,4.62563,4.92668,3.88382,4.91768
177,2024-06-26,5.86645,4.62862,5.4424,6.34271,4.6852,5.00944,3.94293,4.96033
178,2024-06-27,5.92771,4.73828,5.54811,6.44055,4.74333,5.10911,4.04104,5.01118
179,2024-06-28,5.93438,4.7727,5.55851,6.4479,4.75825,5.12835,4.05988,4.98492
180,2024-06-29,5.93134,4.78135,5.56912,6.44572,4.7631,5.12767,4.07518,4.98003
181,2024-06-30,5.93151,4.78304,5.58187,6.46138,4.77042,5.1256,4.08059,4.99652
182,2024-07-01,5.96017,4.80895,5.60088,6.49895,4.79958,5.14479,4.11118,5.04471
183,2024-07-02,5.97405,4.79367,5.62256,6.5193,4.81594,5.16427,4.12448,5.07622
184,2024-07-03,5.98429,4.80091,5.62814,6.535,4.82175,5.16051,4.1343,5.09289
185,2024-07-04,5.98073,4.79416,5.61923,6.53574,4.81665,5.17255,4.13156,5.10419
186,2024-07-05,6.02518,4.80514,5.67219,6.58386,4.863,5.1307,4.1998,5.18763
187,2024-07-06,5.82861,4.62675,5.4379,6.49571,4.69075,5.19879,3.98552,5.00877
188,2024-07-07,5.84049,4.68288,5.4584,6.52409,4.71464,5.18679,4.02337,5.08714
189,2024-07-08,5.84669,4.68465,5.43837,6.50453,4.70835,5.1589,4.03589,5.14715
190,2024-07-09,5.89331,4.65646,5.46968,6.52684,4.7542,5.15904,4.07502,5.20304
191,2024-07-10,5.90605,4.7069,5.50739,6.56219,4.78756,5.19356,4.1117,5.21231
192,2024-07-11,5.95088,4.72793,5.53862,6.59782,4.82706,5.20309,4.15561,5.25449
193,2024-07-12,5.96896,4.74612,5.57207,6.63895,4.86025,5.18514,4.19465,5.30797
194,2024-07-13,5.95806,4.73469,5.57247,6.64233,4.86158,5.16964,4.19805,5.35086
195,2024-07-14,5.94312,4.72295,5.56842,6.63595,4.85519,5.15581,4.19311,5.35581
196,2024-07-15,5.92379,4.69079,5.53387,6.60969,4.84147,5.13819,4.16021,5.29402
197,2024-07-16,5.90202,4.65424,5.51136,6.5886,4.82587,5.11953,4.13793,5.27762
198,2024-07-17,5.94779,4.71058,5.57792,6.65499,4.88729,5.15471,4.1969,5.33474
199,2024-07-18,5.93528,4.7578,5.61292,6.67597,4.90981,5.14404,4.23523,5.3552
200,2024-07-19,5.90622,4.68505,5.59198,6.61649,4.84233,5.12082,4.18576,5.25611
201,2024-07-20,5.908,4.69122,5.60891,6.62607,4.85423,5.11321,4.20122,5.29185
202,2024-07-21,5.84568,4.73957,5.62258,6.65451,4.90682,5.07026,4.23435,5.36824
203,2024-07-22,5.84951,4.78404,5.63332,6.68955,4.93017,5.08686,4.26189,5.39001
204,2024-07-23,5.8319,4.76523,5.62804,6.68891,4.91156,5.10806,4.25859,5.34928
205,2024-07-24,5.82281,4.79202,5.60573,6.69882,4.92713,5.16034,4.24398,5.2878
206,2024-07-25,5.75798,4.72164,5.48297,6.61328,4.93184,5.26001,4.1154,5.11952
207,2024-07-26,5.77027,4.71434,5.47172,6.59839,4.93514,5.26171,4.10195,5.09535
208,2024-07-27,5.76474,4.72016,5.46322,6.5963,4.93895,5.26743,4.10891,5.09715
209,2024-07-28,5.75523,4.74754,5.47857,6.60477,4.9427,5.28043,4.13329,5.11735
210,2024-07-29,5.76463,4.76829,5.4865,6.61659,4.94812,5.3201,4.13725,5.09846
211,2024-07-30,5.72007,4.75162,5.44572,6.57218,4.92184,5.29019,4.09248,5.04016
212,2024-07-31,5.71864,4.74609,5.45109,6.57905,4.91417,5.26877,4.08914,5.06929
213,2024-08-01,5.71733,4.75139,5.44618,6.58123,4.9128,5.26962,4.08556,5.07811
214,2024-08-02,5.82078,4.86888,5.53533,6.68753,5.01834,5.37585,4.1915,5.18253
215,2024-08-03,6.22512,5.27959,5.92675,7.08002,5.42395,5.77721,4.58698,5.59093
216,2024-08-04,6.28348,5.34887,6.00766,7.15668,5.48605,5.84403,4.65615,5.6473
217,2024-08-05,6.29157,5.38277,6.03469,7.18563,5.51921,5.88515,4.68786,5.67869
218,2024-08-06,6.46451,5.55355,6.20546,7.35818,5.69597,6.05406,4.86126,5.86778
219,2024-08-07,6.87195,5.97157,6.62351,7.76955,6.11229,6.4527,5.2794,6.29681
220,2024-08-08,6.83548,5.87368,6.59321,7.74551,6.05406,6.38898,5.23684,6.22139
221,2024-08-09,6.77494,5.91499,6.63085,7.80705,6.11257,6.45031,5.29306,6.26508
222,2024-08-10,6.76566,5.90543,6.61543,7.82552,6.1226,6.45828,5.31678,6.27906
223,2024-08-11,6.75892,5.89786,6.62402,7.81704,6.11616,6.4609,5.31204,6.2778
224,2024-08-12,6.75416,5.93217,6.65737,7.83709,6.13947,6.48353,5.33243,6.3002
225,2024-08-13,6.73993,5.9225,6.66162,7.84858,6.12803,6.50043,5.34944,6.31435
226,2024-08-14,6.73344,5.91488,6.65956,7.84992,6.12661,6.49411,5.3522,6.31499
227,2024-08-15,6.78076,5.96047,6.7079,7.89874,6.1677,6.54071,5.3974,6.36185
228,2024-08-16,6.90994,6.09008,6.83503,8.02596,6.29719,6.67052,5.52497,6.49528
229,2024-08-17,6.98915,6.19342,6.92573,8.1177,6.39608,6.76506,5.61828,6.57693
230,2024-08-18,7.01812,6.2464,6.97625,8.17131,6.45133,6.82219,5.66597,6.62563
231,2024-08-19,7.11636,6.3466,7.06261,8.26469,6.54844,6.92487,5.75508,6.72821
232,2024-08-20,7.04656,6.26524,6.98043,8.19976,6.48316,6.85293,5.6886,6.66976
233,2024-08-21,5.43577,4.74247,5.47332,6.53317,4.79701,5.3704,4.01796,4.98379
234,2024-08-22,5.52612,4.7611,5.50665,6.45942,4.71634,5.3786,3.91711,4.87252
235,2024-08-23,5.56876,4.7283,5.47039,6.40633,4.70789,5.33336,3.86542,4.79185
236,2024-08-24,5.53993,4.71091,5.46874,6.39857,4.70022,5.31479,3.85864,4.80147
237,2024-08-25,5.50773,4.72833,5.47412,6.39589,4.69183,5.2968,3.86607,4.8445
238,2024-08-26,5.53151,4.76712,5.50098,6.42487,4.71192,5.33346,3.89207,4.84346
239,2024-08-27,5.5323,4.78704,5.51682,6.43804,4.70436,5.36193,3.9092,4.83607
240,2024-08-28,5.54703,4.81561,5.54613,6.46564,4.70982,5.379,3.93907,4.87154
241,2024-08-29,5.55632,4.82772,5.56607,6.46767,4.70741,5.36974,3.95685,4.91836
242,2024-08-30,5.57773,4.84689,5.56805,6.47244,4.7133,5.3948,3.95041,4.9097
243,2024-08-31,5.58587,4.84691,5.55792,6.46277,4.72139,5.40661,3.93859,4.90264
244,2024-09-01,5.57224,4.81864,5.52633,6.43024,4.68619,5.39256,3.90748,4.86309
245,2024-09-02,5.57178,4.84481,5.52692,6.4341,4.67993,5.3783,3.91125,4.84836
246,2024-09-03,5.54603,4.81877,5.5259,6.42302,4.66285,5.36466,3.9156,4.87605
247,2024-09-04,5.54638,4.82422,5.53446,6.42523,4.66607,5.36142,3.9165,4.86898
248,2024-09-05,5.57645,4.85501,5.5595,6.44032,4.69136,5.39079,3.94064,4.90378
249,2024-09-06,5.58305,4.86035,5.57754,6.4621,4.69836,5.39908,3.96041,4.90098
250,2024-09-07,5.5874,4.85255,5.58098,6.46333,4.7045,5.39415,3.9619,4.89031
251,2024-09-08,5.58505,4.84778,5.57658,6.46205,4.70692,5.39615,3.96414,4.88214
252,2024-09-09,5.57762,4.83601,5.57355,6.46895,4.70164,5.39187,3.96777,4.86157
253,2024-09-10,5.58109,4.81462,5.56057,6.47872,4.68492,5.39282,3.96607,4.86516
254,2024-09-11,5.59401,4.82999,5.56665,6.48942,4.70192,5.42266,3.97376,4.89451
255,2024-09-12,5.61521,4.87887,5.60498,6.5212,4.73923,5.4449,4.00286,4.95733
256,2024-09-13,5.59971,4.91659,5.62969,6.51999,4.75495,5.44898,4.01388,5.01178
257,2024-09-14,5.62549,4.95413,5.65707,6.5358,4.78033,5.46664,4.02272,5.0554
258,2024-09-15,5.62468,4.92759,5.63445,6.51337,4.75969,5.43815,4.00106,5.0092
259,2024-09-16,5.5711,4.88345,5.60297,6.47139,4.72112,5.40787,3.95905,4.94859
260,2024-09-17,5.56887,4.89169,5.61472,6.48209,4.73382,5.43486,3.97033,4.99342
261,2024-09-18,5.54932,4.90393,5.62449,6.4985,4.72416,5.44874,3.98522,5.04214
262,2024-09-19,5.59721,4.9534,5.68257,6.55448,4.77395,5.47702,4.0385,5.08137
263,2024-09-20,5.61614,4.98204,5.70428,6.58249,4.81029,5.51767,4.06884,5.10005
264,2024-09-21,5.56359,4.93394,5.65418,6.53923,4.75847,5.47005,4.01799,5.05626
265,2024-09-22,5.56392,4.93417,5.65698,6.5457,4.75358,5.48473,4.02332,5.05615
266,2024-09-23,5.57007,4.93282,5.6611,6.54289,4.75954,5.48629,4.01601,5.04402
267,2024-09-24,5.45101,4.80389,5.5753,6.43458,4.64789,5.42002,3.90154,4.91295
268,2024-09-25,5.3615,4.73558,5.53261,6.38883,4.59488,5.35769,3.85925,4.84978
269,2024-09-26,5.33782,4.74881,5.55718,6.41255,4.6047,5.37638,3.89074,4.85698
270,2024-09-27,5.29395,4.6908,5.54452,6.41385,4.59114,5.44075,3.83195,4.77848
271,2024-09-28,5.31893,4.70344,5.54916,6.41815,4.58116,5.44491,3.82619,4.76366
272,2024-09-29,5.32267,4.73238,5.55066,6.42267,4.57187,5.47779,3.83027,4.73186
273,2024-09-30,5.17709,4.58711,5.43423,6.32635,4.45685,5.44622,3.72119,4.61178
274,2024-10-01,5.19037,4.62432,5.45511,6.35119,4.4835,5.45904,3.74432,4.62536
275,2024-10-02,5.16618,4.67713,5.50733,6.4002,4.5314,5.50592,3.79273,4.69307
276,2024-10-03,5.18102,4.72001,5.54673,6.43685,4.56388,5.54241,3.82662,4.73979
277,2024-10-04,5.23635,4.79402,5.60454,6.49876,4.62464,5.57571,3.88918,4.81569
278,2024-10-05,5.29458,4.87462,5.65125,6.55567,4.69278,5.60762,3.95038,4.89798
279,2024-10-06,5.29691,4.86864,5.65774,6.5655,4.69437,5.59995,3.96321,4.89683
280,2024-10-07,5.44753,5.00995,5.8049,6.70421,4.8377,5.7469,4.1077,5.06092
281,2024-10-08,5.64628,5.22566,6.01212,6.9112,5.05628,5.96484,4.31414,5.28893
282,2024-10-09,5.67494,5.24522,6.03088,6.9311,5.08745,5.98337,4.3492,5.29835
283,2024-10-10,5.66683,5.262,6.0441,6.94624,5.09616,5.9926,4.35657,5.32842
284,2024-10-11,5.65671,5.27837,6.07073,6.97055,5.111,6.01991,4.37181,5.36285
285,2024-10-12,5.69193,5.31581,6.10125,7.00028,5.14994,6.04998,4.4023,5.37389
286,2024-10-13,5.70178,5.32694,6.12064,7.01884,5.15453,6.051,4.41309,5.41229
287,2024-10-14,5.70181,5.33968,6.12386,7.01213,5.16374,6.06241,4.41185,5.4232
288,2024-10-15,5.72702,5.30865,6.06899,6.96384,5.15718,6.03388,4.40263,5.35268
289,2024-10-16,5.76103,5.29861,6.02576,6.97644,5.188,6.02166,4.4317,5.2783
290,2024-10-17,5.74651,5.29137,6.03896,6.97962,5.17255,6.02149,4.41568,5.33562
291,2024-10-18,5.71732,5.2556,6.04194,6.99769,5.14018,6.02709,4.40563,5.39862
292,2024-10-19,5.71971,5.2587,6.04383,7.00286,5.13955,6.03244,4.40677,5.40792
293,2024-10-20,5.68885,5.24643,6.03984,7.00208,5.14348,6.0016,4.40206,5.37362
294,2024-10-21,5.66651,5.28354,6.04548,7.02927,5.16359,6.0202,4.42285,5.34689
295,2024-10-22,5.62314,5.23743,6.00463,6.99547,5.10197,5.97115,4.37788,5.29524
296,2024-10-23,5.56747,5.18181,5.96553,6.95853,5.04978,5.91697,4.33364,5.26596
297,2024-10-24,5.60658,5.19938,5.97905,6.96993,5.07427,5.91187,4.3512,5.25635
298,2024-10-25,5.61032,5.2595,6.04802,7.03955,5.1391,5.97917,4.41042,5.32073
299,2024-10-26,5.63064,5.26663,6.06853,7.06139,5.16305,6.00087,4.42728,5.3418
300,2024-10-27,5.59279,5.23503,6.04252,7.04758,5.1329,5.99444,4.40118,5.30967
301,2024-10-28,5.62915,5.22582,6.01578,7.02128,5.13798,5.94698,4.36903,5.25835
302,2024-10-29,5.62121,5.2069,6.00805,7.01814,5.12727,5.93955,4.36509,5.25675
303,2024-10-30,5.63611,5.1705,6.00606,7.01552,5.14218,5.90381,4.35814,5.22564
304,2024-10-31,5.70153,5.25535,6.08371,7.07933,5.2243,5.96631,4.4352,5.31245
305,2024-11-01,5.756,5.32084,6.13617,7.12975,5.26611,6.00004,4.49226,5.37733
306,2024-11-02,5.76862,5.34511,6.13329,7.14373,5.27547,6.01036,4.50563,5.354
307,2024-11-03,5.8007,5.36619,6.12463,7.1583,5.32317,6.04067,4.53652,5.28901
308,2024-11-04,5.77477,5.32611,6.07686,7.15316,5.35363,6.02789,4.52097,5.21109
309,2024-11-05,5.73917,5.25104,6.00415,7.12908,5.35291,5.98529,4.46831,5.14828
310,2024-11-06,5.73734,5.2602,6.03164,7.14764,5.35144,5.99537,4.50411,5.21818
311,2024-11-07,5.76703,5.26648,5.99862,7.08038,5.24048,5.91202,4.46137,5.06321
312,2024-11-08,5.77157,5.28897,5.9988,7.08533,5.20783,5.89068,4.44778,4.98781
313,2024-11-09,5.77415,5.29616,6.0075,7.09144,5.21197,5.93037,4.44679,4.97499
314,2024-11-10,5.72761,5.24971,5.95496,7.03892,5.16216,5.9503,4.39539,4.90675
315,2024-11-11,5.1454,4.55883,5.31159,6.41934,4.50937,5.85942,3.72563,4.21087
316,2024-11-12,5.14685,4.53584,5.30661,6.40462,4.49548,5.82463,3.72125,4.2651
317,2024-11-13,5.17775,4.58167,5.33933,6.42406,4.53597,5.83353,3.74592,4.27033
318,2024-11-14,5.22632,4.63204,5.38317,6.47974,4.58833,5.85503,3.80304,4.31441
319,2024-11-15,5.22021,4.61306,5.36994,6.47917,4.59311,5.85009,3.80461,4.3041
320,2024-11-16,5.20363,4.61876,5.37993,6.49016,4.58153,5.87166,3.80657,4.3225
321,2024-11-17,4.1213,3.56714,4.3507,5.45623,3.52196,4.90091,2.73661,3.24302
322,2024-11-18,4.13081,3.5904,4.36599,5.47486,3.54167,4.93143,2.77085,3.23419
323,2024-11-19,4.13434,3.59404,4.38316,5.4824,3.5613,4.9363,2.78926,3.24701
324,2024-11-20,4.08313,3.55557,4.36977,5.45823,3.51919,4.87873,2.7702,3.20622
325,2024-11-21,4.04537,3.47489,4.31318,5.39362,3.47833,4.83023,2.70864,3.13948
326,2024-11-22,4.11054,3.58995,4.37176,5.48022,3.60972,4.87679,2.79342,3.27505
327,2024-11-23,4.11462,3.60291,4.36989,5.47808,3.61305,4.85175,2.7927,3.26248
328,2024-11-24,4.17178,3.65941,4.38369,5.49354,3.66991,4.89039,2.81825,3.20902
329,2024-11-25,4.20562,3.69739,4.41461,5.48967,3.689,4.89293,2.83966,3.20803
330,2024-11-26,4.24789,3.74583,4.47533,5.5415,3.73669,4.92124,2.9013,3.23862
331,2024-11-27,4.28194,3.85632,4.49453,5.56789,3.80323,4.98367,2.97163,3.12066
332,2024-11-28,4.28451,3.8353,4.48744,5.57025,3.79262,4.95521,2.96404,3.10338
333,2024-11-29,4.35096,3.93977,4.58618,5.64531,3.90853,5.00144,3.04482,3.24631
334,2024-11-30,4.35129,3.94912,4.60272,5.64061,3.91512,5.00858,3.04356,3.27994
335,2024-12-01,4.35406,3.95503,4.61415,5.64076,3.91741,5.04744,3.04327,3.27872
336,2024-12-02,4.35356,3.94769,4.61043,5.63405,3.91793,5.04786,3.03835,3.2784
337,2024-12-03,4.39135,3.98147,4.64268,5.65864,3.94184,5.08189,3.0616,3.26114
338,2024-12-04,4.38794,3.97028,4.62927,5.64229,3.93112,5.08358,3.05059,3.25387
339,2024-12-05,4.38335,3.94658,4.61689,5.63554,3.91688,5.06921,3.03964,3.25612
340,2024-12-06,4.43114,4.05759,4.71007,5.72386,4.02316,5.16449,3.14697,3.38408
341,2024-12-07,4.42614,4.08076,4.73146,5.74456,4.04819,5.19884,3.17155,3.41598
342,2024-12-08,4.43079,4.12158,4.72781,5.75652,4.06117,5.21252,3.1782,3.32405
343,2024-12-09,4.42447,4.19148,4.76176,5.75855,4.08822,5.20726,3.19846,3.31616
344,2024-12-10,4.39774,4.13094,4.73487,5.74874,4.07449,5.20381,3.17912,3.35295
345,2024-12-11,4.45515,4.17134,4.79101,5.78981,4.10883,5.24944,3.22463,3.38877
346,2024-12-12,4.44255,4.15337,4.80665,5.79532,4.07896,5.26347,3.19615,3.43556
347,2024-12-13,4.45135,4.15128,4.78421,5.80259,4.08026,5.2732,3.18993,3.38814
348,2024-12-14,4.29049,4.0233,4.69892,5.69871,3.93345,5.38665,3.06334,3.19812
349,2024-12-15,4.29603,4.03236,4.7087,5.70583,3.93243,5.40627,3.06835,3.18795
350,2024-12-16,4.33513,4.04477,4.72348,5.72686,3.93186,5.45376,3.06105,3.12877
351,2024-12-17,4.34328,4.0779,4.73785,5.73031,3.93127,5.46058,3.07321,3.12251
352,2024-12-18,4.33591,4.09034,4.75044,5.73853,3.9363,5.46079,3.06241,3.14824
353,2024-12-19,4.32521,4.14444,4.77757,5.77111,3.98446,5.50676,3.09204,3.20112
354,2024-12-20,4.33141,4.15448,4.77955,5.76263,3.98892,5.50377,3.10847,3.18554
355,2024-12-21,4.33952,4.13825,4.78349,5.76511,3.9839,5.51947,3.11538,3.16818
356,2024-12-22,4.32634,4.1187,4.7854,5.75501,3.96516,5.50634,3.09516,3.19434
357,2024-12-23,4.30999,4.12683,4.80927,5.75451,3.96425,5.51573,3.11039,3.24304
358,2024-12-24,4.31911,4.12993,4.80564,5.75021,3.9566,5.50391,3.10169,3.25946
359,2024-12-25,4.24656,4.144,4.81783,5.77646,3.91096,5.59971,3.1043,3.15566
360,2024-12-26,4.24844,4.2678,4.83626,5.81674,3.93804,5.73527,3.12844,3.00181
361,2024-12-27,4.21858,4.25777,4.82076,5.80746,3.93658,5.75578,3.10296,2.97495
362,2024-12-28,4.26391,4.30504,4.83547,5.82739,3.96413,5.76491,3.12093,2.96829
363,2024-12-29,4.25679,4.32784,4.84492,5.83801,3.98017,5.79313,3.1451,2.97204
364,2024-12-30,4.22515,4.3047,4.83414,5.82287,3.926,5.76452,3.10967,3.05621
365,2024-12-31,4.24343,4.3334,4.83816,5.83797,3.94134,5.78981,3.11934,3.04263
366,2025-01-01,4.27245,4.3021,4.83234,5.833,3.93618,5.76374,3.11624,3.06634
367,2025-01-02,4.25871,4.30527,4.83686,5.84368,3.93126,5.78592,3.10643,3.00059
368,2025-01-03,4.29105,4.31826,4.84883,5.86689,3.9568,5.80705,3.1148,3.0106
369,2025-01-04,4.29998,4.36312,4.88417,5.879,3.98078,5.83369,3.12503,2.98138
370,2025-01-05,4.12097,4.24457,4.78437,5.70709,3.7984,5.63647,2.97058,3.18308
371,2025-01-06,4.19443,4.31544,4.84764,5.77118,3.85876,5.7019,3.01702,3.2661
372,2025-01-07,4.29567,4.40162,4.92441,5.85455,3.94796,5.79552,3.08852,3.36748
373,2025-01-08,4.3193,4.44304,4.95524,5.89327,3.97721,5.84037,3.11743,3.38729
374,2025-01-09,4.38505,4.50537,5.01127,5.95013,4.0314,5.89673,3.17262,3.43072
375,2025-01-10,4.39104,4.52615,5.02555,5.97274,4.05622,5.90203,3.19337,3.50058
376,2025-01-11,4.38119,4.5409,5.03865,5.97576,4.05998,5.91099,3.19882,3.50923
377,2025-01-12,4.36243,4.49303,5.0061,5.93985,4.06065,5.88979,3.17656,3.45533
378,2025-01-13,4.32737,4.46614,4.98148,5.90096,4.02029,5.85373,3.14962,3.40668
379,2025-01-14,4.28748,4.46553,4.9898,5.91249,4.02865,5.89291,3.11196,3.33444
380,2025-01-15,4.63227,4.50037,4.56292,5.46021,3.39392,5.34871,2.57563,2.57194
381,2025-01-16,4.47727,4.36871,4.49253,5.42901,3.22884,5.45932,2.50115,2.34753
382,2025-01-17,4.54692,4.37988,4.47558,5.46491,3.31277,5.49303,2.55376,2.27754
383,2025-01-18,4.51565,4.37012,4.46578,5.46141,3.29979,5.47516,2.53395,2.31124
384,2025-01-19,4.54099,4.42526,4.52568,5.50196,3.34741,5.51741,2.52896,2.39748
385,2025-01-20,4.48781,4.37748,4.45288,5.43433,3.30023,5.46356,2.48861,2.34363
386,2025-01-21,4.65806,4.5479,4.61692,5.60053,3.45656,5.6376,2.62691,2.51767
387,2025-01-22,4.717,4.70447,4.84626,5.68455,3.59878,5.74279,2.70738,2.80625
388,2025-01-23,4.71463,4.72154,4.86552,5.69357,3.59835,5.75943,2.70152,2.812
389,2025-01-24,4.67435,4.69707,4.762,5.63962,3.5328,5.8151,2.59167,2.65568
390,2025-01-25,4.6507,4.61869,4.68267,5.57861,3.51517,5.80473,2.52389,2.57625
391,2025-01-26,4.70297,4.66468,4.7185,5.60013,3.54882,5.81756,2.56014,2.58124
392,2025-01-27,4.70848,4.69271,4.73217,5.61552,3.56821,5.81055,2.58465,2.59747
393,2025-01-28,4.66543,4.74604,4.79638,5.66529,3.53071,5.8892,2.53134,2.50768
394,2025-01-29,4.69895,4.82669,4.8582,5.70977,3.56239,5.96589,2.52682,2.42997
395,2025-01-30,4.71481,4.833,4.86462,5.70912,3.57693,5.97325,2.52942,2.41472
396,2025-01-31,4.73224,4.84695,4.88369,5.70535,3.59254,5.99942,2.51257,2.41586
397,2025-02-01,4.72653,4.86254,4.90059,5.73235,3.58941,5.99936,2.52641,2.43577
398,2025-02-02,4.76451,4.92012,4.92687,5.7606,3.58727,6.02579,2.5398,2.45587
399,2025-02-03,4.73846,4.97232,4.96074,5.78545,3.55636,6.06688,2.56297,2.52316
400,2025-02-04,4.73694,4.96772,4.95226,5.77986,3.55426,6.07355,2.55936,2.50186
401,2025-02-05,4.56541,4.90095,4.95777,5.70283,3.64746,6.1135,2.43504,2.20803
402,2025-02-06,4.54816,4.85586,4.93272,5.70678,3.64221,6.10393,2.43618,2.22666
403,2025-02-07,4.53678,4.84247,4.92648,5.70689,3.63939,6.09004,2.4413,2.25366
404,2025-02-08,4.51976,4.87092,4.95654,5.73027,3.63408,6.12035,2.46758,2.30329
405,2025-02-09,4.52908,4.89677,4.96419,5.75568,3.68079,6.104,2.48878,2.38536
406,2025-02-10,4.42097,4.80715,4.88731,5.6941,3.57327,6.0042,2.43264,2.27572
407,2025-02-11,4.41003,4.80667,4.88029,5.69271,3.55995,5.99465,2.42637,2.25565
408,2025-02-12,4.43471,4.84927,4.86323,5.65197,3.52851,5.97111,2.39308,2.13652
409,2025-02-13,4.48374,4.88265,4.87263,5.67017,3.56285,6.00191,2.4455,2.16006
410,2025-02-14,4.46177,4.85792,4.86062,5.6783,3.56298,5.93296,2.43391,2.25407
411,2025-02-15,4.4422,4.85276,4.85052,5.67165,3.55583,5.91492,2.43276,2.28229
412,2025-02-16,4.45978,4.87985,4.86738,5.68719,3.56504,5.94065,2.44274,2.30067
413,2025-02-17,4.48491,4.89509,4.89612,5.68504,3.57151,5.96933,2.45891,2.3704
414,2025-02-18,4.48887,4.89821,4.90204,5.67576,3.56854,5.9619,2.46448,2.41029
415,2025-02-19,3.45135,5.04853,4.59587,4.81312,2.59691,6.10844,2.07214,1.17434
416,2025-02-20,3.80717,5.19127,4.92589,5.16713,2.96054,6.40735,2.39225,1.54005
417,2025-02-21,3.76751,5.2416,5.05971,5.29327,3.09247,6.52925,2.51323,1.66784
418,2025-02-22,3.68865,5.34671,5.17222,5.39316,3.20436,6.62529,2.62394,1.78263
419,2025-02-23,3.74151,5.3672,5.16686,5.4335,3.21569,6.66803,2.6231,1.72986
420,2025-02-24,3.73642,5.3389,5.14035,5.3953,3.20693,6.65294,2.58385,1.70563
421,2025-02-25,3.7344,5.38707,5.16727,5.39208,3.16982,6.70225,2.59385,1.74838
422,2025-02-26,3.71074,5.44084,5.2108,5.44084,3.15067,6.74179,2.60693,1.79138
423,2025-02-27,3.73313,5.46372,5.24179,5.46312,3.17109,6.78399,2.64458,1.83764
424,2025-02-28,3.71752,5.4522,5.22413,5.44864,3.15311,6.778,2.62281,1.82525
425,2025-03-01,3.58923,5.31897,5.07937,5.31289,3.02896,6.64503,2.46814,1.68933
426,2025-03-02,3.59339,5.27748,5.03776,5.27801,2.98485,6.62169,2.41494,1.66471
427,2025-03-03,3.59574,5.17941,4.95266,5.18567,3.00562,6.53079,2.33803,1.57145
428,2025-03-04,3.60083,5.21923,4.99138,5.22565,3.00089,6.57089,2.37377,1.63428
429,2025-03-05,3.60541,5.31089,5.07011,5.32217,3.05681,6.67784,2.40735,1.73387
430,2025-03-06,3.58823,5.29539,5.05585,5.30375,3.02279,6.67107,2.37707,1.7394
431,2025-03-07,3.59028,5.29951,5.05535,5.308,3.01952,6.67584,2.37681,1.74851
432,2025-03-08,3.68735,5.33786,5.12372,5.36716,3.11323,6.68638,2.46,1.9016
433,2025-03-09,3.6672,5.40192,5.16291,5.40884,3.13544,6.72836,2.46018,1.97494
434,2025-03-10,3.72744,5.51023,5.27202,5.51461,3.22572,6.83138,2.56506,2.08359
435,2025-03-11,3.71465,5.48498,5.27156,5.5226,3.19142,6.83551,2.56397,2.10578
436,2025-03-12,3.73813,5.50525,5.28009,5.53827,3.19667,6.84693,2.57975,2.12172
437,2025-03-13,3.69725,5.51414,5.30037,5.52141,3.19262,6.82174,2.57001,2.09706
438,2025-03-14,3.72794,5.57603,5.33909,5.56794,3.24512,6.85924,2.61424,2.17237
439,2025-03-15,3.76912,5.54142,5.3071,5.59271,3.22977,6.82112,2.55737,2.09358
440,2025-03-16,3.82629,5.54707,5.32813,5.65719,3.28216,6.78654,2.56932,2.22728
441,2025-03-17,3.90326,5.64675,5.41043,5.75874,3.34069,6.89924,2.64992,2.36045
442,2025-03-18,3.92256,5.68696,5.43187,5.79704,3.35968,6.93175,2.66702,2.40112
443,2025-03-19,3.88202,5.7375,5.40883,5.76443,3.33201,6.90432,2.6164,2.37676
444,2025-03-20,4.02474,5.87374,5.54117,5.89459,3.4699,7.01435,2.70293,2.54327
445,2025-03-21,4.03285,5.90927,5.57562,5.92249,3.48724,7.04422,2.72666,2.59737
446,2025-03-22,4.05673,5.93233,5.62648,5.95674,3.55161,7.07431,2.78451,2.70975
447,2025-03-23,4.05401,5.96275,5.63482,5.97311,3.55885,7.06751,2.79019,2.72008
448,2025-03-24,4.16538,6.05966,5.69936,6.06132,3.6743,7.17606,2.90625,2.84291
449,2025-03-25,4.27408,6.14833,5.79284,6.1541,3.77809,7.27486,3.00618,2.95628
450,2025-03-26,4.33371,6.19993,5.85392,6.21696,3.84876,7.33046,3.07803,3.03256
451,2025-03-27,4.31982,6.19039,5.8583,6.22112,3.87598,7.33907,3.10872,3.08542
452,2025-03-28,4.35377,6.24075,5.8966,6.26719,3.91391,7.41533,3.14913,3.13477
453,2025-03-29,4.38334,6.25617,5.89887,6.27203,3.91761,7.4215,3.17141,3.11803
454,2025-03-30,4.33424,6.16598,5.77017,6.148,3.82252,7.29817,3.04626,2.9687
455,2025-03-31,4.27769,6.13125,5.75122,6.12972,3.78738,7.2778,2.99248,2.91624
456,2025-04-01,4.27744,6.1415,5.75504,6.13861,3.83251,7.26379,3.01959,2.8916
457,2025-04-02,4.24042,6.12314,5.70664,6.10436,3.79444,7.24793,2.96974,2.84297
458,2025-04-03,4.4514,6.3405,5.96479,6.35412,4.03488,7.47181,3.23599,3.1099
459,2025-04-04,4.54562,6.45957,6.10564,6.497,4.20139,7.63506,3.39022,3.28156
460,2025-04-05,4.51912,6.55382,6.20097,6.57534,4.25027,7.7295,3.46302,3.40517
461,2025-04-06,4.48549,6.59639,6.24823,6.61121,4.23484,7.7584,3.49072,3.49096
462,2025-04-07,3.54836,5.65401,5.32645,5.69424,3.29911,6.85162,2.58147,2.55814
463,2025-04-08,3.56593,5.61788,5.283,5.69017,3.26913,6.84658,2.54295,2.58294
464,2025-04-09,3.55316,5.62865,5.29515,5.69853,3.25819,6.83629,2.52465,2.61965
465,2025-04-10,3.56192,5.65515,5.32756,5.75041,3.30366,6.86361,2.56022,2.67622
466,2025-04-11,3.5557,5.63391,5.30768,5.73072,3.28668,6.84518,2.54591,2.67084
467,2025-04-12,3.55402,5.68193,5.32633,5.76768,3.2997,6.88974,2.55207,2.72588
468,2025-04-13,3.53244,5.72138,5.37704,5.80657,3.31899,6.88262,2.55498,2.76808
469,2025-04-14,3.55532,5.74105,5.41601,5.83353,3.3381,6.89688,2.58671,2.79743
470,2025-04-15,3.56882,5.75848,5.4424,5.84878,3.35178,6.92698,2.61113,2.80033
471,2025-04-16,3.58438,5.79009,5.47284,5.87835,3.37005,6.96556,2.63658,2.84772
472,2025-04-17,3.64574,5.76218,5.47103,5.87574,3.41058,6.96736,2.6597,2.82374
473,2025-04-18,3.64274,5.74102,5.46882,5.8855,3.41122,6.9418,2.64931,2.86676
474,2025-04-19,3.63813,5.72337,5.46465,5.88121,3.42711,6.92051,2.65908,2.9223
475,2025-04-20,3.63573,5.7373,5.47861,5.88322,3.44257,6.91856,2.67381,2.95395
476,2025-04-21,3.71013,5.79647,5.54663,5.94475,3.50939,6.93735,2.75923,3.05323
477,2025-04-22,3.6833,5.78879,5.49815,5.90031,3.48231,6.88036,2.7166,3.04474
478,2025-04-23,3.68793,5.81009,5.49777,5.88076,3.4758,6.85014,2.69045,3.0188
479,2025-04-24,3.65615,5.82181,5.51109,5.89832,3.48605,6.89067,2.70242,3.00876
480,2025-04-25,3.66428,5.86282,5.59045,5.98788,3.5861,6.94117,2.81238,3.13751
481,2025-04-26,3.66662,5.90239,5.62085,6.01962,3.61667,6.94727,2.83485,3.20068
482,2025-04-27,3.65154,5.8652,5.60011,5.99073,3.60166,6.93241,2.81119,3.12067
483,2025-04-28,3.65173,5.8704,5.60748,5.9968,3.60054,6.94654,2.81166,3.12265
484,2025-04-29,3.65291,5.86242,5.61838,6.03529,3.63568,7.00182,2.86483,3.17378
485,2025-04-30,3.69643,5.86124,5.6395,6.06217,3.66491,7.00954,2.89243,3.21603
486,2025-05-01,3.6005,5.92114,5.58119,5.95048,3.57082,6.91503,2.79152,3.1014
487,2025-05-02,3.66662,6.01463,5.67575,6.04435,3.66429,6.98805,2.89472,3.27088
488,2025-05-03,3.64071,5.99903,5.6755,6.05269,3.6636,6.97173,2.89752,3.31219
489,2025-05-04,3.63347,6.00171,5.6768,6.05571,3.65094,6.9737,2.88417,3.3272
490,2025-05-05,3.64143,6.02732,5.68961,6.07441,3.64105,7.00566,2.8998,3.37635
491,2025-05-06,3.6426,6.06428,5.70372,6.09311,3.64616,7.04041,2.92499,3.42634
492,2025-05-07,3.69136,6.09169,5.76457,6.08238,3.68751,7.00444,2.95906,3.49308
493,2025-05-08,3.71477,6.13997,5.73935,6.05274,3.67565,7.03248,2.9506,3.4756
494,2025-05-09,3.88353,5.93729,5.56479,5.8677,3.47564,7.02849,2.7557,3.28605
495,2025-05-10,3.89888,5.89762,5.53017,5.82423,3.44622,6.97585,2.71811,3.22847
496,2025-05-11,3.89596,5.91429,5.5372,5.83414,3.45021,6.98063,2.73257,3.23253
497,2025-05-12,3.92123,5.87589,5.51129,5.80972,3.41491,6.99663,2.69176,3.20648
498,2025-05-13,3.96283,5.80497,5.51554,5.88008,3.47107,7.04785,2.75524,3.31805
499,2025-05-14,4.09679,5.76873,5.67365,6.0664,3.65378,7.23659,2.93091,3.47525
500,2025-05-15,4.24299,5.77358,5.75928,6.18752,3.77716,7.31183,3.05133,3.62922
501,2025-05-16,4.22056,5.81426,5.72259,6.14487,3.71764,7.31392,3.00062,3.56086
502,2025-05-17,3.6508,5.2526,5.18738,5.60523,3.14835,6.77158,2.43725,2.9594
503,2025-05-18,3.69243,5.30621,5.2317,5.63761,3.17025,6.78741,2.4459,2.89533
504,2025-05-19,3.69435,5.33352,5.25064,5.65338,3.17857,6.81209,2.46005,2.90029
505,2025-05-20,3.74472,5.30667,5.29085,5.7059,3.24459,6.80885,2.50425,2.99466
506,2025-05-21,4.11247,5.66187,5.62769,6.0802,3.61817,7.12461,2.86356,3.37497
507,2025-05-22,4.13027,5.71805,5.66972,6.07247,3.61824,7.16627,2.88467,3.324
508,2025-05-23,4.13171,5.72906,5.66036,6.07254,3.61388,7.16464,2.88654,3.22538
509,2025-05-24,4.11185,5.71359,5.66471,6.08084,3.62352,7.18469,2.88966,3.26004
510,2025-05-25,4.11068,5.70541,5.70252,6.10503,3.67556,7.20774,2.918,3.34184
511,2025-05-26,4.14404,5.70344,5.73298,6.1247,3.70837,7.19741,2.9728,3.38535
512,2025-05-27,4.10436,5.67619,5.69022,6.09542,3.68584,7.18192,2.93378,3.34828
513,2025-05-28,4.05879,5.64949,5.64742,6.04297,3.65736,7.15307,2.90173,3.32581
514,2025-05-29,4.05435,5.64949,5.64241,6.05049,3.66443,7.17159,2.91217,3.35171
515,2025-05-30,4.07696,5.63827,5.64293,6.07102,3.67745,7.152,2.93972,3.37347
516,2025-05-31,3.88298,5.69189,5.75797,5.89387,3.49383,7.32739,2.75445,3.1792
517,2025-06-01,3.8883,5.69685,5.77791,5.90425,3.50779,7.33377,2.76396,3.18476
518,2025-06-02,3.872,5.73973,5.78711,5.92321,3.53451,7.34159,2.8012,3.21293
519,2025-06-03,3.8476,5.75851,5.8155,5.93704,3.54153,7.34273,2.82814,3.2673
520,2025-06-04,3.92093,5.74328,5.88742,6.00131,3.59862,7.36402,2.89801,3.35191
521,2025-06-05,4.00302,5.66035,5.82349,6.00406,3.61297,7.28988,2.88523,3.3168
522,2025-06-06,4.02592,5.67865,5.79436,5.99008,3.63808,7.39164,2.80561,3.15574
523,2025-06-07,4.10101,5.71289,5.85871,6.06421,3.70594,7.40069,2.89158,3.24852
524,2025-06-08,4.16562,5.84021,5.9865,6.19215,3.84949,7.48972,3.03883,3.43258
525,2025-06-09,4.24423,5.883,6.0691,6.26902,3.9423,7.56188,3.13482,3.56703
526,2025-06-10,4.22935,5.89464,6.07439,6.29216,3.95281,7.58777,3.13767,3.54256
527,2025-06-11,4.20359,5.85656,6.04264,6.27242,3.93425,7.54495,3.10537,3.49671
528,2025-06-12,4.25777,5.85378,6.05558,6.27636,3.93842,7.57361,3.10412,3.44676
529,2025-06-13,4.23079,5.83748,6.05598,6.28582,3.92212,7.5557,3.10383,3.48748
530,2025-06-14,4.24804,5.83635,6.06267,6.29028,3.93077,7.56704,3.10701,3.48924
531,2025-06-15,4.26068,5.87887,6.08894,6.31661,3.95487,7.55977,3.15029,3.56968
532,2025-06-16,4.27459,5.91759,6.12505,6.34339,3.98583,7.58991,3.19195,3.60732
533,2025-06-17,4.25762,5.86272,6.08427,6.31108,3.95856,7.54436,3.15838,3.56109
534,2025-06-18,4.27346,5.86804,6.10055,6.31672,3.97226,7.55393,3.18326,3.5823
535,2025-06-19,4.33239,5.89951,6.14506,6.36768,4.01874,7.58514,3.22875,3.64428
536,2025-06-20,4.33018,5.87776,6.1402,6.3403,4.01137,7.57275,3.20823,3.63165
537,2025-06-21,4.35367,5.86336,6.15546,6.35128,4.04968,7.59435,3.22684,3.60129
538,2025-06-22,4.33564,5.90815,6.17698,6.37504,4.05231,7.62219,3.25308,3.66721
539,2025-06-23,4.32825,5.89396,6.183,6.38675,4.04672,7.61012,3.26486,3.67672
540,2025-06-24,4.3637,5.88049,6.19841,6.40544,4.06233,7.63019,3.27755,3.71969
541,2025-06-25,4.38513,5.90576,6.21797,6.43342,4.08348,7.65081,3.3061,3.77137
542,2025-06-26,4.40817,5.93221,6.21226,6.43148,4.09343,7.65834,3.33365,3.77714
543,2025-06-27,4.43478,5.94333,6.19004,6.42526,4.08603,7.63596,3.33837,3.80265
544,2025-06-28,4.38311,5.91458,6.17943,6.37809,4.05568,7.60801,3.28347,3.74622
545,2025-06-29,4.38733,5.92049,6.17425,6.3801,4.053,7.61438,3.28563,3.75007
546,2025-06-30,4.29254,5.97672,6.20317,6.38291,3.96868,7.61118,3.19707,3.57916
547,2025-07-01,4.31704,6.06017,6.25083,6.41285,3.99348,7.7037,3.229,3.58666
548,2025-07-02,4.20155,6.00949,6.20748,6.30311,3.86915,7.74168,3.09667,3.42661
549,2025-07-03,4.22113,6.03181,6.24005,6.31708,3.90604,7.6776,3.14913,3.49087
550,2025-07-04,4.2084,5.99286,6.22544,6.29423,3.88448,7.65492,3.13532,3.50891
551,2025-07-05,4.19643,5.96868,6.21757,6.279,3.87969,7.65541,3.12558,3.50466
552,2025-07-06,4.21525,5.96732,6.21169,6.28227,3.87773,7.64207,3.14154,3.52447
553,2025-07-07,4.22094,5.98962,6.22282,6.29573,3.89145,7.6714,3.14477,3.55163
554,2025-07-08,4.16425,5.94536,6.17606,6.22547,3.84354,7.65482,3.07073,3.44844
555,2025-07-09,4.15037,5.94008,6.19163,6.21133,3.82591,7.69544,3.06762,3.41585
556,2025-07-10,4.13912,5.92149,6.20709,6.19925,3.80856,7.71463,3.06676,3.42815
557,2025-07-11,4.16538,5.96542,6.21553,6.20187,3.82849,7.74529,3.07693,3.41467
558,2025-07-12,4.19025,6.06002,6.19018,6.01655,3.78932,7.84889,2.80578,3.00041
559,2025-07-13,4.07503,5.91021,6.10107,5.87244,3.6484,7.85382,2.65122,2.82442
560,2025-07-14,4.02237,6.00198,6.16634,5.95511,3.73638,7.86831,2.74376,2.92818
561,2025-07-15,3.96775,6.00084,6.19652,5.97756,3.73298,7.86565,2.78527,3.00447
562,2025-07-16,3.96218,5.97979,6.23244,6.0044,3.71869,7.89221,2.83737,3.09658
563,2025-07-17,4.02135,6.05935,6.28244,6.05801,3.76416,7.92919,2.90646,3.17208
564,2025-07-18,4.07296,6.09655,6.32189,6.08779,3.79982,7.94781,2.95344,3.23205
565,2025-07-19,4.0912,6.09736,6.33663,6.09711,3.80906,7.96939,2.98382,3.27522
566,2025-07-20,4.09367,6.10643,6.35411,6.1138,3.81845,7.99918,3.0067,3.30978
567,2025-07-21,4.11186,6.13271,6.39037,6.14672,3.83386,8.01729,3.04183,3.32591
568,2025-07-22,4.15603,6.18188,6.43219,6.19057,3.85174,8.07134,3.08565,3.39705
569,2025-07-23,4.17265,6.22646,6.46672,6.22743,3.87285,8.12346,3.12259,3.45374
570,2025-07-24,4.22046,6.28177,6.49752,6.28228,3.93042,8.17661,3.18058,3.51733
571,2025-07-25,4.28888,6.38998,6.58855,6.37469,4.01417,8.28062,3.28391,3.59703
572,2025-07-26,4.35861,6.46456,6.60921,6.42956,4.07145,8.33444,3.34915,3.62974
573,2025-07-27,4.34735,6.47391,6.61355,6.44325,4.0775,8.33111,3.36665,3.67566
574,2025-07-28,4.35039,6.48586,6.63191,6.46419,4.08638,8.34713,3.38766,3.706
575,2025-07-29,4.37883,6.53135,6.64849,6.49448,4.1122,8.38031,3.41151,3.71817
576,2025-07-30,4.46906,6.58607,6.72461,6.58486,4.2031,8.4664,3.49497,3.82004
577,2025-07-31,4.78839,6.90305,7.04779,6.90308,4.52198,8.80722,3.81961,4.12409
578,2025-08-01,4.81486,6.92528,7.09392,6.94582,4.54901,8.88321,3.85176,4.1257
579,2025-08-02,4.81822,6.93811,7.10906,6.96268,4.55405,8.90739,3.86068,4.12657
580,2025-08-03,4.77937,6.98204,7.13892,6.99742,4.58893,8.94909,3.89499,4.20215
581,2025-08-04,4.77619,7.00703,7.16832,7.03087,4.61414,8.97328,3.925,4.25717
582,2025-08-05,4.78332,7.00619,7.17634,7.05432,4.61039,8.98719,3.94342,4.30926
583,2025-08-06,4.77802,7.01159,7.17712,7.0685,4.60882,8.9972,3.95593,4.32062
584,2025-08-07,4.75651,7.01147,7.17886,7.05721,4.61735,8.9732,3.95649,4.28601
585,2025-08-08,4.76565,7.01328,7.18744,7.06781,4.61631,8.96467,3.9672,4.31787
586,2025-08-09,4.77382,7.00174,7.18859,7.07983,4.62817,8.94481,3.98494,4.34017
587,2025-08-10,4.764,7.02729,7.18398,7.07313,4.63597,8.92594,3.98031,4.29669
588,2025-08-11,4.83288,7.07504,7.24418,7.14417,4.69813,9.01421,4.05141,4.34373
589,2025-08-12,4.92864,7.18122,7.34522,7.24349,4.801,9.11022,4.1538,4.44843
590,2025-08-13,5.17151,7.42782,7.5841,7.48533,5.04763,9.35633,4.39588,4.69456
591,2025-08-14,5.20081,7.49268,7.63904,7.54944,5.10678,9.39724,4.45672,4.76648
592,2025-08-15,5.21468,7.49483,7.64148,7.54485,5.1136,9.39941,4.45365,4.74605
593,2025-08-16,5.21716,7.46658,7.62657,7.53868,5.11352,9.38836,4.42766,4.70955
594,2025-08-17,5.2188,7.43829,7.60915,7.53584,5.10527,9.39551,4.40701,4.6765
595,2025-08-18,5.2701,7.45938,7.6551,7.58467,5.15772,9.45068,4.45133,4.72922
596,2025-08-19,5.39199,7.60443,7.80918,7.70816,5.28893,9.6088,4.58449,4.84489
597,2025-08-20,5.6735,7.84573,8.09809,7.9809,5.6027,9.81336,4.85675,5.18139
598,2025-08-21,5.68024,7.79425,8.04359,7.93268,5.54396,9.84134,4.80331,5.1116
599,2025-08-22,5.66972,7.80385,8.04189,7.93653,5.54076,9.83276,4.81732,5.13999
600,2025-08-23,5.67038,7.79538,8.03609,7.93757,5.53764,9.83057,4.81273,5.14699
601,2025-08-24,5.68452,7.81561,8.05599,7.93552,5.5555,9.87801,4.7898,5.06509
602,2025-08-25,5.67107,7.78905,8.02523,7.90082,5.5438,9.84922,4.7572,5.0186
603,2025-08-26,5.66432,7.80704,8.01729,7.89209,5.54218,9.85166,4.74595,4.99421
604,2025-08-27,5.66427,7.81605,8.01573,7.86425,5.56174,9.83959,4.71991,4.90005
605,2025-08-28,5.7083,7.81158,8.0348,7.88465,5.57663,9.85025,4.71787,4.91611
606,2025-08-29,5.78933,7.92066,8.12537,7.97989,5.68069,9.83424,4.83493,5.03413
607,2025-08-30,5.87104,7.9248,8.12328,7.97993,5.73029,9.75517,4.89207,5.15316
608,2025-08-31,5.87097,7.88688,8.10969,7.95612,5.70439,9.71253,4.87941,5.19029
609,2025-09-01,5.90718,7.87896,8.12328,7.97094,5.69385,9.72078,4.89251,5.24914
610,2025-09-02,5.92485,7.89758,8.14178,7.99264,5.69812,9.74576,4.91143,5.27595
611,2025-09-03,5.90361,7.85807,8.11857,7.97058,5.67719,9.72346,4.89035,5.25482
612,2025-09-04,5.93197,7.85595,8.14111,7.99811,5.68434,9.74518,4.90961,5.28098
613,2025-09-05,5.94631,7.8759,8.16983,8.00621,5.70566,9.77592,4.9414,5.31193
614,2025-09-06,5.94716,7.88018,8.17333,8.01749,5.69762,9.77656,4.93736,5.30547
615,2025-09-07,5.92319,7.87936,8.17967,8.02646,5.68538,9.77671,4.94038,5.30849
616,2025-09-08,5.91351,7.8875,8.20046,8.03447,5.66274,9.76187,4.94114,5.3381
617,2025-09-09,5.91917,7.89043,8.1992,8.03388,5.67075,9.756,4.95007,5.32422
618,2025-09-10,5.88393,7.85509,8.18552,8.01322,5.68672,9.73361,4.94748,5.30342
619,2025-09-11,5.86735,7.84669,8.17831,7.99485,5.69376,9.73257,4.94036,5.29347
620,2025-09-12,5.87624,7.83643,8.17777,7.99503,5.68732,9.74749,4.94174,5.31214
621,2025-09-13,5.87898,7.81493,8.15795,7.96943,5.67049,9.71535,4.9254,5.28303
622,2025-09-14,5.91651,7.84261,8.18356,7.99031,5.68571,9.71365,4.93443,5.26345
623,2025-09-15,5.95299,7.89284,8.2348,8.03273,5.7361,9.72817,4.98672,5.33789
624,2025-09-16,5.9764,7.96381,8.28501,8.06999,5.77589,9.75558,5.04565,5.42895
625,2025-09-17,5.99081,7.98759,8.29537,8.08003,5.78088,9.76232,5.0709,5.44226
626,2025-09-18,5.95015,7.98611,8.29455,8.05251,5.77406,9.73554,5.04534,5.35959
627,2025-09-19,5.94165,7.98464,8.30891,8.04382,5.78199,9.72797,5.0345,5.35982
628,2025-09-20,5.93201,7.9976,8.31633,8.05502,5.78305,9.74146,5.04096,5.38228
629,2025-09-21,5.91628,7.9852,8.31558,8.06852,5.77423,9.73104,5.0521,5.4255
630,2025-09-22,5.89484,7.96703,8.29493,8.04324,5.7536,9.70784,5.02827,5.39371
631,2025-09-23,5.89023,7.96645,8.2857,8.03574,5.74483,9.70798,5.01058,5.38709
632,2025-09-24,5.84485,7.92632,8.26162,8.00026,5.71154,9.66834,4.97904,5.33555
633,2025-09-25,5.85147,7.92496,8.24447,7.97279,5.71843,9.64324,4.95354,5.30815
634,2025-09-26,5.88325,7.86938,8.17889,7.90639,5.68593,9.57338,4.89486,5.23649
635,2025-09-27,5.87955,7.87274,8.1759,7.90208,5.67933,9.57479,4.89128,5.25023
636,2025-09-28,5.86048,7.87872,8.16941,7.88798,5.66577,9.54891,4.892,5.2798
637,2025-09-29,5.83228,7.87754,8.15636,7.86601,5.63793,9.53564,4.88135,5.23755
638,2025-09-30,5.83262,7.87163,8.15732,7.86811,5.63773,9.53777,4.88023,5.24544
639,2025-10-01,5.85834,7.90716,8.17611,7.89447,5.65902,9.55605,4.90619,5.26886
640,2025-10-02,5.85016,7.9198,8.19007,7.90719,5.66576,9.57804,4.90843,5.28388
641,2025-10-03,5.84186,7.93163,8.19427,7.92281,5.66596,9.59447,4.90831,5.29141
642,2025-10-04,5.82919,7.93927,8.19649,7.93296,5.64982,9.60816,4.906,5.32269
643,2025-10-05,5.80334,7.93747,8.2198,7.96651,5.63232,9.63994,4.91628,5.38718
644,2025-10-06,5.84237,8.00224,8.26799,8.01561,5.68263,9.70079,4.96738,5.45522
645,2025-10-07,5.87769,8.02751,8.28641,8.0325,5.70835,9.7312,4.9976,5.49445
646,2025-10-08,5.88835,8.04909,8.28819,8.04714,5.72206,9.73416,5.0091,5.4821
647,2025-10-09,5.86596,8.02893,8.26578,8.03186,5.70934,9.71515,4.99218,5.45878
648,2025-10-10,5.91359,7.96789,8.20406,8.00329,5.68884,9.67052,4.98773,5.38159
649,2025-10-11,5.97284,7.90769,8.1295,7.96947,5.67286,9.62091,4.97785,5.29271
650,2025-10-12,6.05512,7.8885,8.09866,7.95547,5.67769,9.64957,4.97575,5.21516
651,2025-10-13,6.13277,7.8496,8.04877,7.93466,5.69574,9.63057,4.96664,5.1218
652,2025-10-14,6.16316,7.85467,8.06764,7.93286,5.69152,9.63119,4.97782,5.18322
653,2025-10-15,6.18181,7.87591,8.0887,7.95992,5.70712,9.64464,4.99447,5.23979
654,2025-10-16,6.16439,7.85774,8.07907,7.96147,5.67546,9.61887,4.97671,5.28221
655,2025-10-17,6.17183,7.85886,8.08838,7.97616,5.67766,9.61939,4.98758,5.34964
656,2025-10-18,6.23657,7.88457,8.1421,8.02521,5.73906,9.68003,5.02987,5.43662
657,2025-10-19,6.28435,7.93027,8.18729,8.07067,5.78253,9.71799,5.07377,5.4823
658,2025-10-20,6.2962,7.93762,8.19234,8.08267,5.79289,9.71521,5.06749,5.48173
659,2025-10-21,6.27528,7.90137,8.1663,8.04779,5.75534,9.66817,5.03259,5.46705
660,2025-10-22,6.22562,7.83788,8.07663,7.95313,5.68593,9.61612,4.94629,5.38861
661,2025-10-23,6.23393,7.87003,8.07557,7.94445,5.69748,9.60664,4.94208,5.3616
662,2025-10-24,6.20712,7.86372,8.06175,7.93099,5.68864,9.59724,4.93998,5.37387
663,2025-10-25,6.15599,7.80221,7.99646,7.86164,5.64505,9.58306,4.86625,5.31771
664,2025-10-26,6.23031,7.87699,8.07391,7.92223,5.72201,9.65797,4.92748,5.40042
665,2025-10-27,6.16312,7.81416,8.01877,7.87538,5.67621,9.61283,4.87399,5.31944
666,2025-10-28,6.13908,7.80705,8.02349,7.87029,5.66835,9.60342,4.86288,5.33387
667,2025-10-29,6.14067,7.81017,8.00719,7.84794,5.67373,9.60685,4.83793,5.32687
668,2025-10-30,6.19715,7.86246,8.04768,7.88854,5.7292,9.64511,4.88631,5.39243
669,2025-10-31,6.19342,7.82422,8.01416,7.82181,5.69043,9.59665,4.81875,5.38864
670,2025-11-01,6.20831,7.89326,8.00294,7.86003,5.71273,9.61579,4.85292,5.3294
671,2025-11-02,6.24009,7.93125,8.03857,7.8756,5.74589,9.67976,4.86547,5.37747
672,2025-11-03,6.21748,7.95291,8.0693,7.93475,5.71904,9.75018,4.86356,5.47016
673,2025-11-04,6.18408,8.0004,8.10984,7.96263,5.6944,9.79515,4.86072,5.52468
674,2025-11-05,6.2052,8.03097,8.13863,7.98114,5.69795,9.80744,4.8633,5.5572
675,2025-11-06,6.26516,8.09438,8.18067,8.02642,5.74959,9.83173,4.90011,5.61626
676,2025-11-07,6.31309,8.15163,8.24922,8.08187,5.80666,9.91039,4.93215,5.68768
677,2025-11-08,6.30687,8.16302,8.26928,8.10068,5.82067,9.91839,4.95347,5.70588
678,2025-11-09,6.28554,8.12733,8.27217,8.09226,5.79635,9.90421,4.94202,5.74463
679,2025-11-10,6.33422,8.23929,8.39836,8.15968,5.89591,9.94138,5.06736,5.89562
680,2025-11-11,6.3495,8.26129,8.42495,8.1142,5.87761,9.93744,5.11168,5.95125
681,2025-11-12,6.34072,8.2219,8.4172,8.10792,5.88672,9.90723,5.12556,6.02762
682,2025-11-13,6.40263,8.21306,8.44678,8.09881,5.91583,9.89828,5.12043,6.1044
683,2025-11-14,6.4173,8.21371,8.47623,8.12617,5.93086,9.94161,5.13634,6.14924
684,2025-11-15,6.4463,8.23881,8.5094,8.16697,5.95545,9.9743,5.15136,6.19626
685,2025-11-16,6.47181,8.27984,8.54473,8.21143,5.98777,10.0078,5.18906,6.23594
686,2025-11-17,6.49772,8.32048,8.57366,8.23599,6.01679,10.0451,5.21941,6.24456
687,2025-11-18,6.44097,8.27012,8.53325,8.17269,5.93191,9.99083,5.13789,6.13513
688,2025-11-19,6.39846,8.23449,8.52865,8.12352,5.85622,9.97325,5.06006,6.04967
689,2025-11-20,6.33535,8.20772,8.52477,8.11474,5.81986,9.95143,5.05611,6.0443
690,2025-11-21,6.29969,8.18162,8.49577,8.11095,5.83126,9.909,5.08018,6.10588
691,2025-11-22,6.27509,8.21919,8.48807,8.07773,5.76641,9.95874,4.99896,5.9854
692,2025-11-23,6.28884,8.21692,8.52029,8.06889,5.73212,9.95062,4.98891,6.02202
693,2025-11-24,6.3502,8.24363,8.42522,8.06413,5.72092,9.9649,4.92114,5.92792
694,2025-11-25,6.17033,8.03519,8.24092,7.93986,5.63496,9.99891,4.81341,5.68261
695,2025-11-26,6.16365,8.01057,8.22588,7.92745,5.65611,9.98944,4.8443,5.66332
696,2025-11-27,6.15685,8.03383,8.2327,7.94607,5.66755,10.009,4.86626,5.67071
697,2025-11-28,6.14522,8.04229,8.23423,7.96595,5.63734,10.0233,4.85338,5.71918
698,2025-11-29,6.13402,8.08188,8.26791,7.98587,5.63792,10.0513,4.86103,5.75312
699,2025-11-30,6.14058,8.08945,8.28206,7.97565,5.63569,10.0511,4.85292,5.76634
700,2025-12-01,6.14555,8.0846,8.27469,7.97697,5.64279,10.0136,4.86552,5.77134
701,2025-12-02,5.8451,7.82264,8.06161,7.73126,5.32235,9.76361,4.61556,5.52613
702,2025-12-03,5.94868,7.81636,8.02206,7.72893,5.42583,9.78114,4.69627,5.4097
703,2025-12-04,5.95639,7.84539,8.02617,7.74518,5.4243,9.79933,4.70863,5.40795
704,2025-12-05,6.06956,7.92197,8.12144,7.81541,5.58252,9.82864,4.85029,5.56736
705,2025-12-06,6.10057,7.92675,8.12958,7.86796,5.59253,9.87143,4.89477,5.52811
706,2025-12-07,6.18521,7.93243,8.15969,7.90503,5.65316,9.92635,4.92782,5.42443
707,2025-12-08,6.18547,7.92241,8.11751,7.92674,5.62018,9.96835,4.90512,5.35081
708,2025-12-09,6.18965,7.90305,8.14312,7.94075,5.58463,9.98928,4.90376,5.40796
709,2025-12-10,6.14203,7.92213,8.16683,7.96792,5.53028,9.98704,4.90691,5.46433
710,2025-12-11,6.15657,7.95772,8.18636,7.9785,5.5565,9.98927,4.92516,5.46133
711,2025-12-12,6.13151,7.9292,8.19403,7.96513,5.59231,9.97295,4.92347,5.42773
712,2025-12-13,6.19156,7.91141,8.20496,7.96572,5.67069,9.93057,4.99105,5.55739
713,2025-12-14,6.20825,7.89159,8.17441,7.95502,5.64384,9.95291,4.99605,5.49701
714,2025-12-15,5.60455,7.98972,7.94546,7.55977,4.97571,9.53026,4.6069,4.81233
715,2025-12-16,5.59791,7.99782,7.93548,7.53773,4.96962,9.53256,4.60089,4.8215
716,2025-12-17,5.65796,7.94927,7.91332,7.5062,4.98537,9.55489,4.59261,4.8048
717,2025-12-18,5.65224,7.96673,7.92765,7.51274,4.93836,9.55212,4.6111,4.87822
718,2025-12-19,5.62903,7.93163,7.91633,7.49479,4.91261,9.51889,4.60122,4.93993
719,2025-12-20,5.65946,7.92178,7.91346,7.51628,4.93664,9.51165,4.62162,4.93735
720,2025-12-21,5.66664,7.90641,7.90173,7.51684,4.95597,9.48397,4.63127,4.9697
721,2025-12-22,5.69848,7.86199,7.87303,7.49933,4.97449,9.42519,4.65658,5.04446
722,2025-12-23,5.68686,7.8462,7.87184,7.47934,4.93836,9.39757,4.62748,5.03782
723,2025-12-24,5.69005,7.83813,7.87098,7.4718,4.93074,9.36919,4.60209,5.00834
724,2025-12-25,5.68928,7.83375,7.86755,7.46296,4.92093,9.36939,4.60178,5.03569
725,2025-12-26,5.69624,7.79433,7.83426,7.44497,4.9369,9.32033,4.60453,5.07965
726,2025-12-27,5.68624,7.76708,7.81878,7.43958,4.93098,9.30403,4.60498,5.11248
727,2025-12-28,5.68955,7.76853,7.82019,7.44031,4.93364,9.30992,4.60769,5.11425
728,2025-12-29,5.62449,7.78162,7.82606,7.42025,4.8967,9.34402,4.68453,5.0302
729,2025-12-30,5.68094,7.80814,7.81383,7.42932,4.95227,9.36761,4.7437,5.08286
730,2025-12-31,5.7084,7.83622,7.81413,7.45563,4.96644,9.39177,4.75572,5.06337
731,2026-01-01,5.71032,7.82268,7.81422,7.46147,4.96298,9.39886,4.75366,5.06812
732,2026-01-02,5.66539,7.81729,7.81592,7.46383,4.91994,9.41758,4.75301,5.124
733,2026-01-03,5.65999,7.81241,7.81473,7.47049,4.91285,9.40644,4.75916,5.17074
734,2026-01-04,5.67043,7.83732,7.81705,7.47488,4.934,9.41695,4.77901,5.15315
735,2026-01-05,5.6757,7.84144,7.81755,7.4765,4.94638,9.41828,4.77678,5.13061
736,2026-01-06,5.70691,7.82608,7.81536,7.48312,4.96931,9.41413,4.77792,5.12392
737,2026-01-07,5.72987,7.86894,7.83133,7.50119,4.98885,9.43743,4.78293,5.1153
738,2026-01-08,5.74402,7.84796,7.82999,7.49879,4.99599,9.41818,4.78287,5.09872
739,2026-01-09,5.73545,7.83869,7.8123,7.45834,4.95833,9.38577,4.73717,5.00806
740,2026-01-10,5.71719,7.77278,7.75799,7.40804,4.90619,9.31487,4.67787,5.0661
741,2026-01-11,5.73045,7.76612,7.75989,7.38989,4.92778,9.29903,4.68719,5.09067
742,2026-01-12,5.74927,7.75095,7.75914,7.40128,4.94822,9.28837,4.71138,5.11512
743,2026-01-13,5.75835,7.74626,7.74092,7.40231,4.94932,9.28034,4.70942,5.12148
744,2026-01-14,5.74572,7.73759,7.73228,7.4011,4.9438,9.268,4.69897,5.14553
745,2026-01-15,5.77522,7.76381,7.77014,7.44089,4.98837,9.33163,4.72538,5.20072
746,2026-01-16,5.7546,7.77512,7.77623,7.44188,4.96508,9.32947,4.71686,5.23883
747,2026-01-17,5.73819,7.74719,7.77767,7.43643,4.99061,9.28767,4.70782,5.2849
748,2026-01-18,5.7707,7.78613,7.81544,7.47272,5.02179,9.34379,4.72847,5.31325
749,2026-01-19,5.80644,7.76815,7.83719,7.49986,5.02548,9.36015,4.74631,5.36177
750,2026-01-20,5.73602,7.72988,7.75466,7.4163,4.94422,9.28415,4.65442,5.26432
751,2026-01-21,5.75864,7.70201,7.74102,7.414,4.96238,9.26288,4.6814,5.30591
752,2026-01-22,5.75267,7.69385,7.73209,7.39331,4.95587,9.23783,4.66266,5.29498
753,2026-01-23,5.81145,7.78812,7.8082,7.46005,5.02715,9.31749,4.7218,5.35723
754,2026-01-24,5.79858,7.80156,7.80263,7.4023,5.02903,9.25241,4.70735,5.37049
755,2026-01-25,8.01909,10.0221,9.87461,9.43847,7.24954,11.3592,6.82931,7.59099
756,2026-01-26,13.1215,15.5772,15.6821,15.2029,12.8581,16.8821,12.4782,13.1996
757,2026-01-27,14.0355,16.5007,16.5679,16.1197,13.7887,17.8474,13.387,14.1022
758,2026-01-28,15.1675,15.4887,15.3762,14.9261,12.6086,16.7979,12.2035,12.9153
759,2026-01-29,15.0279,15.4975,15.398,14.951,12.4751,16.8605,12.2294,13.0742
760,2026-01-30,14.988,15.5493,15.4447,14.9842,12.4699,16.8753,12.275,13.1044
761,2026-01-31,15.1149,15.6712,15.5535,15.0427,12.5743,17.0331,12.326,13.2017
762,2026-02-01,15.004,15.2972,15.3791,15.1439,12.2225,17.0015,12.12,12.733
763,2026-02-02,15.0063,15.3019,15.3689,15.1548,12.231,16.9924,12.1199,12.7313
764,2026-02-03,15.0045,15.2819,15.3671,15.1474,12.216,16.9811,12.1115,12.7627
765,2026-02-04,15.0667,15.3202,15.4135,15.1676,12.1716,16.8942,12.1434,12.87
766,2026-02-05,15.0848,15.3058,15.4243,15.1943,12.1852,16.9435,12.1389,12.8914
767,2026-02-06,15.0578,15.2983,15.3922,15.1937,12.1789,16.9083,12.1011,12.8282
768,2026-02-07,15.0576,15.3006,15.387,15.1869,12.1889,16.9184,12.1,12.8135
769,2026-02-08,15.0752,15.3054,15.3905,15.1891,12.2094,16.9069,12.1249,12.8129
770,2026-02-09,15.0693,15.2939,15.3881,15.1884,12.223,16.9104,12.0728,12.7282
771,2026-02-10,15.0615,15.266,15.3687,15.1879,12.2391,16.9009,12.0541,12.6648
772,2026-02-11,15.0364,15.2404,15.3554,15.1701,12.2536,16.8593,12.0629,12.7105
773,2026-02-12,15.0431,15.2209,15.3416,15.1748,12.2559,16.832,12.0661,12.7302
774,2026-02-13,15.0537,15.221,15.3511,15.1668,12.271,16.848,12.0561,12.6794
775,2026-02-14,15.0468,15.2281,15.3562,15.1693,12.2705,16.8554,12.0519,12.6663
776,2026-02-15,15.0212,15.2024,15.3518,15.1732,12.2464,16.8523,12.0244,12.7011
777,2026-02-16,15.0245,15.2022,15.3636,15.1824,12.2473,16.8451,12.0278,12.7316
778,2026-02-17,15.0273,15.2076,15.3628,15.1857,12.2444,16.8527,12.0285,12.7353
779,2026-02-18,15.0242,15.2071,15.362,15.1851,12.2409,16.8464,12.0267,12.7181
780,2026-02-19,15.0149,15.1951,15.3549,15.1772,12.2271,16.8375,12.0236,12.7043
781,2026-02-20,14.9901,15.235,15.387,15.1859,12.1863,16.8597,11.9894,12.6338
782,2026-02-21,14.9715,15.2726,15.3989,15.1867,12.1754,16.8911,11.9879,12.5776
783,2026-02-22,14.9763,15.2682,15.4093,15.1884,12.1771,16.897,11.9865,12.5758
784,2026-02-23,14.9857,15.2627,15.4365,15.2027,12.1806,16.8951,11.9813,12.6266
785,2026-02-24,14.9866,15.3116,15.4477,15.2503,12.1409,16.953,11.9383,12.6901
786,2026-02-25,14.982,15.3156,15.4561,15.2576,12.1439,16.9703,11.9524,12.6945
787,2026-02-26,14.9402,15.2986,15.4597,15.2531,12.1361,16.9889,11.9269,12.6455
788,2026-02-27,14.9588,15.2812,15.4591,15.2556,12.1484,16.9723,11.9243,12.683
789,2026-02-28,14.958,15.2843,15.4528,15.2599,12.1562,16.9729,11.9289,12.6914
790,2026-03-01,14.9573,15.2852,15.4501,15.2595,12.1587,16.9668,11.9269,12.7012
791,2026-03-02,14.9241,15.2397,15.4505,15.2464,12.1322,16.9316,11.8957,12.6236
792,2026-03-03,14.9117,15.2285,15.4449,15.234,12.1324,16.9181,11.8951,12.5858
793,2026-03-04,14.9188,15.2215,15.4436,15.2206,12.1406,16.895,11.8976,12.561
794,2026-03-05,14.9368,15.2214,15.4553,15.2424,12.1624,16.9111,11.9238,12.6071
795,2026-03-06,14.914,15.2175,15.4437,15.2362,12.1432,16.8986,11.9095,12.631
796,2026-03-07,14.893,15.2506,15.4539,15.214,12.1262,16.9069,11.9148,12.6124
797,2026-03-08,14.8117,15.1994,15.4094,15.1424,12.0534,16.8647,11.8736,12.541
798,2026-03-09,14.8253,15.1851,15.3979,15.1528,12.0432,16.8573,11.8525,12.52
799,2026-03-10,14.8358,15.1915,15.3709,15.1283,12.0155,16.8033,11.8013,12.4468
800,2026-03-11,14.8189,15.1771,15.3648,15.1423,12.0136,16.8052,11.7974,12.4847
801,2026-03-12,14.8218,15.2413,15.416,15.2089,12.0346,16.8603,11.8148,12.5578
802,2026-03-13,14.8202,15.2603,15.4265,15.2315,12.0291,16.8889,11.8296,12.5705
803,2026-03-14,14.8069,15.2419,15.4087,15.208,12.0184,16.8288,11.8226,12.514
804,2026-03-15,14.814,15.2501,15.4168,15.1846,12.0531,16.8251,11.8596,12.4541
805,2026-03-16,14.7977,15.2337,15.3979,15.1622,12.0442,16.8239,11.8486,12.4323
806,2026-03-17,14.7412,15.2176,15.3779,15.1376,11.9903,16.8007,11.8305,12.4082
807,2026-03-18,14.7429,15.2164,15.381,15.13,11.9825,16.7861,11.8294,12.405
808,2026-03-19,14.7637,15.2305,15.4266,15.1359,12.0475,16.8064,11.8692,12.5255
809,2026-03-20,14.8354,15.3019,15.5163,15.1945,12.1462,16.8525,11.9584,12.6647
810,2026-03-21,14.9114,15.3833,15.5948,15.2564,12.2197,16.9186,12.0265,12.75
811,2026-03-22,14.9429,15.4164,15.6199,15.2817,12.2355,16.9471,12.0383,12.7977
812,2026-03-23,14.9383,15.411,15.6123,15.2814,12.2235,16.9581,12.0364,12.7945
813,2026-03-24,14.275,14.8265,14.9871,14.6605,11.6062,16.3387,11.377,12.1176
814,2026-03-25,14.2651,14.8067,14.9703,14.6462,11.583,16.3237,11.3667,12.1216
815,2026-03-26,14.2508,14.804,14.9759,14.6712,11.598,16.3527,11.3874,12.16
816,2026-03-27,14.2649,14.8277,14.9977,14.7077,11.6392,16.3499,11.4284,12.2065
817,2026-03-28,14.2921,14.8788,15.0273,14.7454,11.6697,16.3712,11.477,12.2683
818,2026-03-29,14.2976,14.8742,15.0364,14.7609,11.6485,16.3748,11.4829,12.3195
819,2026-03-30,14.3103,14.8868,15.0372,14.7627,11.6432,16.3818,11.492,12.3173
820,2026-03-31,14.2912,14.8663,15.0151,14.7539,11.6422,16.3825,11.4806,12.3043
821,2026-04-01,14.2712,14.8744,15.0011,14.7344,11.6181,16.3812,11.4321,12.2181
822,2026-04-02,14.265,14.8624,14.9904,14.7233,11.6133,16.3643,11.4233,12.2205
823,2026-04-03,14.2682,14.8613,15.0076,14.7339,11.6223,16.3631,11.4473,12.2734
824,2026-04-04,14.2688,14.8859,15.044,14.7631,11.6645,16.3813,11.4925,12.3596
825,2026-04-05,14.367,14.9662,15.1618,14.8888,11.778,16.4942,11.623,12.4984
826,2026-04-06,14.3892,15.0115,15.2136,14.9042,11.816,16.5499,11.6477,12.5677
827,2026-04-07,14.3739,14.9979,15.2069,14.8916,11.8099,16.5423,11.6418,12.5658
828,2026-04-08,14.3758,14.9614,15.1648,14.8412,11.777,16.5025,11.5865,12.5095
829,2026-04-09,14.4099,14.9016,15.0976,14.7307,11.7375,16.4441,11.4951,12.3642
830,2026-04-10,14.5053,14.8126,15.0869,14.644,11.7291,16.461,11.383,12.2108
831,2026-04-11,14.504,14.7955,15.0614,14.6225,11.7239,16.4658,11.3495,12.1779
832,2026-04-12,14.4666,14.657,14.9392,14.5128,11.62,16.4093,11.2207,12.0306
833,2026-04-13,14.4268,14.6362,14.9185,14.4972,11.5815,16.3879,11.1933,12.0236
834,2026-04-14,14.3712,14.5851,14.8795,14.4475,11.5411,16.4408,11.1456,11.9472
835,2026-04-15,14.3526,14.6396,14.897,14.4531,11.5511,16.4429,11.1661,11.9536
836,2026-04-16,14.3777,14.6356,14.8984,14.4618,11.5537,16.4438,11.1737,11.9735
837,2026-04-17,14.4152,14.6607,14.9262,14.4917,11.5708,16.4506,11.2001,12.0033
838,2026-04-18,14.4157,14.6641,14.9348,14.5379,11.5782,16.4611,11.2232,12.0347
839,2026-04-19,14.3969,14.6519,14.9173,14.5215,11.5714,16.4222,11.1844,11.9164
840,2026-04-20,14.3017,14.6328,14.849,14.4115,11.4935,16.4626,11.0347,11.7374
841,2026-04-21,14.3165,14.6307,14.8744,14.4243,11.5061,16.4896,11.0394,11.7333
842,2026-04-22,14.285,14.6248,14.8618,14.4392,11.5373,16.489,11.067,11.8063
843,2026-04-23,14.2839,14.611,14.8501,14.4324,11.5291,16.4806,11.0657,11.8011
844,2026-04-24,14.2564,14.5961,14.8454,14.429,11.5051,16.4631,11.0523,11.7949
845,2026-04-25,13.9054,14.2662,14.4989,14.0694,11.1554,16.1211,10.7078,11.4113
846,2026-04-26,13.8686,14.3227,14.5271,14.0936,11.2051,16.1169,10.76,11.4497
847,2026-04-27,13.7635,14.3784,14.4894,14.0553,11.14,16.0869,10.719,11.3934
848,2026-04-28,13.811,14.434,14.5407,14.1329,11.193,16.1331,10.7893,11.4427
849,2026-04-29,14.0208,14.6242,14.7395,14.3224,11.3897,16.3197,11.0012,11.6385
850,2026-04-30,14.0047,14.6204,14.7031,14.3614,11.4303,16.2745,11.0368,11.6907
851,2026-05-01,14.0285,14.6509,14.7266,14.3761,11.4185,16.3102,11.049,11.6753
852,2026-05-02,13.9659,14.712,14.7221,14.3387,11.3355,16.3727,11.0244,11.5982
853,2026-05-03,13.9637,14.6706,14.7197,14.3622,11.3222,16.3623,11.0227,11.6955
854,2026-05-04,13.9742,14.67,14.711,14.3564,11.335,16.3563,11.0331,11.6867
855,2026-05-05,13.9729,14.6861,14.7319,14.3832,11.3594,16.3948,11.0444,11.6639
856,2026-05-06,14.1309,14.7503,14.8571,14.5162,11.5147,16.4312,11.2064,11.8221
857,2026-05-07,14.1574,14.773,14.8749,14.5345,11.5506,16.4507,11.2385,11.8428
858,2026-05-08,14.1996,14.8036,14.8764,14.5218,11.5139,16.499,11.2276,11.7905
859,2026-05-09,14.0296,14.9359,14.8593,14.5167,11.4128,16.4609,11.0535,11.595
860,2026-05-10,14.0211,14.9052,14.8509,14.5268,11.3968,16.459,11.06,11.6241
861,2026-05-11,14.0031,14.9011,14.8509,14.5339,11.434,16.4057,11.1182,11.7131
862,2026-05-12,14.098,14.9911,14.9366,14.6123,11.5194,16.4206,11.2021,11.8142
863,2026-05-13,14.1052,14.999,14.9429,14.6169,11.5251,16.4206,11.2079,11.819


==> figures/macrocosm/data/spike_anatomy__2024-08-20__LZ_SOUTH.csv <==
hour,index,realized,dam,timesfmthreelo,timesfmthreemid,timesfmthreehi,tzeroalphalo,tzeroalphamid,tzeroalphahi,tzerobetalo,tzerobetamid,tzerobetahi,chronostwolo,chronostwomid,chronostwohi,timesfmtwopfivelo,timesfmtwopfivemid,timesfmtwopfivehi,tirextwolo,tirextwomid,tirextwohi,naivertdtwolo,naivertdtwomid,naivertdtwohi
5,0,21.705,21.3,15.7195,21.369,37.1148,18.2576,20.8696,24.5301,19.9048,22.2036,25.1104,17.8997,20.4929,24.0815,15.768,20.3716,29.7984,15.611,19.3613,26.0317,nan,22.575,nan
6,1,18.9875,18.38,12.4011,19.1597,32.0617,16.5942,18.9328,22.4933,17.7623,19.9619,22.6828,16.9428,19.4792,22.676,13.9378,18.6262,26.5944,14.0228,17.6149,23.1795,nan,20.095,nan
7,2,17.855,17.21,13.0799,19.1315,29.1839,16.0106,18.3624,21.7246,16.7205,18.885,21.4946,16.0671,19.031,22.0251,12.6894,17.2305,24.2231,14.3034,17.9495,22.7325,nan,17.9825,nan
8,3,16.62,16.96,14.0922,18.6257,25.7877,15.8642,18.3632,21.9559,16.7989,19.0059,22.0992,15.8465,18.5639,21.8338,13.0823,16.3966,21.6719,14.6429,17.5581,22.0567,nan,17.1075,nan
9,4,16.675,18.04,11.8621,18.2726,28.0948,16.2297,18.9816,22.6787,17.1755,19.5711,23.0168,16.277,19.0324,22.0625,13.2915,15.6951,19.6364,14.0002,17.2386,21.3626,nan,16.7475,nan
10,5,18.6625,20.15,13.649,18.9336,30.254,16.8123,20.027,24.3325,18.0888,20.9524,24.3534,17.7517,20.5151,23.8705,15.4938,18.3089,21.8527,14.5507,17.879,22.1751,nan,17.075,nan
11,6,20.0325,22.46,14.6107,19.9228,31.3797,18.3295,22.2013,27.6196,19.2428,22.5642,26.9915,18.2007,21.6434,25.0656,17.401,20.8112,25.5406,13.9987,17.6952,22.422,nan,17.345,nan
12,7,20.1275,21.54,12.7554,19.9502,31.0099,17.3199,21.0463,26.1604,18.1205,21.3325,25.2639,17.0019,20.2182,25.0571,14.3922,18.7778,25.146,13.6148,17.0684,22.2461,nan,15.545,nan
13,8,17.1775,16.27,11.3347,19.0241,31.985,13.1972,16.0803,20.5669,13.6949,16.4394,19.5245,13.8889,17.1414,19.9914,12.1627,16.2793,23.1648,12.1568,16.4479,22.4154,nan,11.6125,nan
14,9,15.48,16.99,11.9429,19.6075,35.3277,13.7956,16.9375,21.7422,14.4408,17.326,21.2234,14.7879,17.6307,20.3995,12.2032,16.0641,23.5648,13.1752,16.5821,22.7214,nan,13.5775,nan
15,10,18.38,20.7,15.7427,24.2828,72.0429,19.4391,24.2434,33.0125,20.3197,24.6265,32.2072,18.2842,21.751,26.132,15.5587,19.1162,26.6254,14.8524,19.4495,27.3756,nan,19.585,nan
16,11,21.59,29.43,18.8013,28.3401,126.033,25.5571,34.185,54.1255,26.7951,35.3342,48.0895,22.3151,27.6938,38.3203,18.2703,23.1845,33.2707,19.5174,24.0889,34.8233,nan,22.48,nan
17,12,32.0575,41.88,16.9958,39.6565,199.087,30.6723,44.21,83.3527,31.477,47.2456,83.05,24.3908,32.7679,50.3867,20.0057,27.2111,40.3858,21.2878,27.4895,40.7732,nan,23.335,nan
18,13,46.2775,62.41,14.5538,43.3644,267.985,32.4915,53.7556,144.24,35.7766,59.48,156.481,25.478,35.1474,55.1052,21.0598,30.4659,46.5254,23.5185,30.4346,46.5689,nan,24.8125,nan
19,14,61.5875,83.93,21.6476,43.7109,312.632,30.5502,55.7439,171.041,36.4405,64.5619,211.192,25.3551,34.3784,57.2419,21.5027,31.5591,49.6546,22.6426,29.7112,45.4438,nan,25.2225,nan
20,15,73.7925,94,32.3368,40.0373,331.56,25.1565,53.654,195.474,29.0934,56.2883,261.856,22.3775,31.7161,59.5031,19.2447,29.1468,47.8793,23.1317,30.8288,48.9515,nan,24.92,nan
21,16,95.99,100.04,20.8998,46.4321,378.732,24.7556,44.7441,281.143,30.174,50.8956,182.938,22.7413,31.0315,67.438,18.7849,28.9767,48.8663,23.6598,33.122,56.2647,nan,23.5575,nan
22,17,143.595,87.47,-4.27255,52.8868,438.721,25.9748,45.1409,195.374,29.4106,52.114,227.949,21.6905,30.8719,64.8295,15.2942,27.6601,50.1391,24.4215,35.2747,62.7198,nan,23.85,nan
23,18,203.865,196.8,-16.2545,106.412,565.922,29.6267,68.8015,306.568,35.2032,75.6442,323.23,25.1948,39.062,92.9483,18.0544,32.7374,58.0284,25.3861,39.6573,78.3224,nan,71.2,nan
0,19,3096.7,586.1,77.2701,243.414,750.361,48.223,180.653,539.423,65.8731,205.477,696.06,32.4953,67.0284,171.057,33.696,50.5688,77.1484,39.5673,69.1807,156.768,nan,143.35,nan
1,20,1779.95,252.93,-14.103,131.089,607.829,41.9464,105.846,350.772,50.9893,115.009,408.493,31.2663,58.9542,143.969,33.5055,49.1072,73.9389,31.2484,56.0145,111.304,nan,104.638,nan
2,21,45.4675,59.66,-6.18516,45.6792,408.207,26.9227,41.8281,144.506,30.1225,42.6703,72.5361,24.5293,32.7864,57.1806,19.8661,32.243,52.3523,20.8399,26.6057,39.98,nan,38.9825,nan
3,22,24.4,31.56,23.9965,25.7455,306.946,20.7538,28.397,57.6253,24.2362,29.7767,38.6597,22.6587,27.0697,37.1981,18.3026,26.4362,41.3999,17.7065,22.1148,33.0374,nan,24.8425,nan
4,23,21.8925,25.84,19.8871,21.9585,253.112,17.8977,23.1126,44.7468,21.4255,25.9249,31.5632,21.0887,24.8016,30.8026,17.7232,23.1659,33.7799,16.0169,20.3432,29.1254,nan,22.3275,nan


==> figures/macrocosm/data/spike_anatomy__2024-11-17__LZ_WEST.csv <==
hour,index,realized,dam,timesfmthreelo,timesfmthreemid,timesfmthreehi,tzeroalphalo,tzeroalphamid,tzeroalphahi,tzerobetalo,tzerobetamid,tzerobetahi,chronostwolo,chronostwomid,chronostwohi,timesfmtwopfivelo,timesfmtwopfivemid,timesfmtwopfivehi,tirextwolo,tirextwomid,tirextwohi,naivertdtwolo,naivertdtwomid,naivertdtwohi
6,0,72.8075,18.88,-4.01917,6.18039,24.0293,0.72319,13.6298,37.085,-4.72866,8.70559,36.0173,3.01251,13.4533,31.0784,-6.65157,9.14043,37.9965,-0.271369,11.7465,40.0823,nan,-0.13,nan
7,1,60.7925,24.09,-2.22053,8.28414,26.7647,2.40706,16.4603,43.0716,-4.10133,10.3682,40.1986,3.40585,14.1227,33.3928,-6.52269,8.82497,35.5427,2.00941,13.7741,42.1945,nan,0.015,nan
8,2,71.6425,28.54,-1.23552,8.92387,27.4349,2.40706,15.2241,41.1949,-3.0449,13.128,44.119,3.54906,14.8685,34.0924,-6.80986,9.9621,37.5579,3.20878,15.9391,43.0812,nan,4.21,nan
9,3,55.475,32.46,1.50282,12.0444,32.1024,4.06596,18.0888,45.3131,-1.58362,15.9141,48.1054,5.11748,16.2789,36.6634,-8.10817,10.1843,38.7717,5.46232,18.5243,46.1198,nan,7.36,nan
10,4,52.795,33.2,5.07253,15.6007,36.9512,6.39495,22.6074,52.728,1.83006,22.4213,56.9758,7.14192,20.6965,44.4223,-9.01565,11.0339,41.2359,9.41988,24.024,51.68,nan,12.4875,nan
11,5,62.7375,39.01,11.244,24.0889,49.128,9.58092,26.674,58.6266,7.39681,29.2488,65.0381,11.0921,26.3589,58.8602,-6.9029,13.936,43.9903,14.0849,31.9217,62.9486,nan,21.125,nan
12,6,66.94,38.5,14.2283,30.5079,60.1257,13.2358,31.0241,65.8288,12.3745,33.4555,72.7038,17.4445,35.5229,73.6702,-6.10618,12.9652,41.2385,18.8743,36.8144,67.5313,nan,20.1775,nan
13,7,62.7725,40.1,15.6294,32.7894,64.1944,10.1413,24.7134,52.1018,9.02939,26.4608,55.1832,19.3786,36.5151,64.6723,-8.39684,7.44828,33.3874,15.0612,30.089,56.638,nan,13.225,nan
14,8,52.0225,33.36,16.1129,29.4265,57.8662,5.93286,17.4027,42.2628,1.51043,13.6111,35.1482,17.3021,30.0873,50.2946,-11.1446,1.65642,24.3027,9.91391,22.1919,44.0524,nan,0.0825,nan
15,9,44.1525,28.82,16.1831,30.2745,60.4221,5.00317,15.0098,37.4945,0.543175,10.3876,28.9133,15.7691,27.9242,46.9653,-10.6876,2.33916,24.109,8.61132,20.9832,42.9421,nan,0.6,nan
16,10,35.6575,27.83,16.4898,27.9205,57.1509,3.121,12.4741,34.4309,-0.454815,8.73333,25.8529,13.7837,25.8563,44.2186,-9.17672,2.80531,23.8449,6.42601,18.9693,39.366,nan,0.005,nan
17,11,37.135,30.81,14.5537,27.6152,61.7758,2.64555,11.5592,32.155,-0.599968,8.64155,25.3152,12.4304,24.7174,43.4068,-9.418,3.5424,26.0186,5.7007,18.2541,41.6197,nan,0.855,nan
18,12,50.975,39.33,14.0575,29.3958,69.2161,3.35798,11.7717,33.2111,-0.415619,9.6509,27.7558,11.9009,24.1204,43.623,-8.44425,4.30057,28.2441,4.62741,17.3673,39.8068,nan,1.31,nan
19,13,91.5125,47.43,17.0809,34.0669,79.7123,3.59446,13.0261,36.4417,-0.564137,9.80305,29.0536,11.6917,24.7409,47.3786,-9.1413,4.42989,30.7044,5.72255,18.9318,43.8221,nan,0.6125,nan
20,14,246.255,58.69,16.498,34.7276,85.8111,2.64555,13.2343,38.7063,-0.58889,9.759,31.8782,10.5261,25.1915,51.5418,-12.9236,2.86423,34.6572,5.35723,19.402,45.4188,nan,-1.06,nan
21,15,1607.71,73.43,18.9149,37.0152,90.3115,2.40706,13.7032,41.0199,-0.224674,10.721,37.043,9.71538,25.8224,62.4438,-21.1769,1.78187,41.7183,4.8732,19.7517,49.7578,nan,-1.985,nan
22,16,1359.79,87.73,17.453,44.7436,107.575,19.2314,37.2676,77.2934,12.6127,36.0903,94.2389,10.537,31.1211,113.682,-12.3123,17.8635,66.9663,10.2991,35.9177,96.8056,nan,4.1475,nan
23,17,159.935,96.85,29.829,62.9336,131.173,32.8027,66.1675,129.568,30.9783,80.456,221.492,16.0629,58.7464,212.564,8.86669,45.6176,101.356,29.9079,66.983,185.814,nan,21.3975,nan
0,18,101.18,74.56,20.6875,52.0865,115.797,20.5922,40.8812,84.3408,25.0276,55.8704,132.901,12.5829,39.1539,147.133,4.73013,40.7363,97.5106,17.4889,46.738,127.925,nan,10.5,nan
1,19,51.2775,63.99,17.161,41.7686,96.7758,13.9986,29.7528,63.0355,19.3673,41.6246,93.2403,16.4846,35.2607,99.0006,0.570713,33.1633,85.549,16.8285,37.8555,95.5163,nan,12.4775,nan
2,20,26.1375,51.08,15.3514,32.8166,77.9635,9.80538,23.201,51.6357,11.5901,29.7246,64.8557,15.5827,30.3717,64.953,-8.65989,18.0586,64.2641,14.9016,33.273,82.7755,nan,3.6975,nan
3,21,28.0025,37.08,12.0371,28.6727,70.0393,6.85525,20.5601,48.8411,7.76483,24.693,57.3382,15.0748,28.7887,58.9239,-9.95142,12.8385,53.1515,11.7156,29.881,74.5961,nan,-1.5675,nan
4,22,27.0125,30.1,9.26324,21.7686,56.4899,1.68853,15.1328,43.0137,4.05694,19.9485,49.8624,14.174,27.2204,54.1164,-8.03028,12.1843,49.4277,10.011,26.7865,66.2291,nan,-0.55,nan
5,23,17.9375,28.26,3.68263,16.2418,47.6303,-1.48051,12.8008,42.5102,1.47565,19.2462,52.4126,11.3482,24.0282,48.3498,-8.55536,10.8827,45.5878,6.36159,22.4431,57.5352,nan,-2.065,nan


==> figures/macrocosm/data/spike_anatomy__2025-02-19__LZ_SOUTH.csv <==
hour,index,realized,dam,timesfmthreelo,timesfmthreemid,timesfmthreehi,tzeroalphalo,tzeroalphamid,tzeroalphahi,tzerobetalo,tzerobetamid,tzerobetahi,chronostwolo,chronostwomid,chronostwohi,timesfmtwopfivelo,timesfmtwopfivemid,timesfmtwopfivehi,tirextwolo,tirextwomid,tirextwohi,naivertdtwolo,naivertdtwomid,naivertdtwohi
6,0,36.3575,23.17,14.8516,28.5311,83.3362,19.0771,32.3405,58.2219,17.812,31.6987,65.7872,9.97476,20.1812,38.3588,4.89125,18.6225,35.3895,6.32912,23.096,42.9434,nan,20.9025,nan
7,1,38.465,19.95,13.4077,25.7952,88.146,16.7647,30.6539,59.5718,17.087,32.1788,69.7118,9.18741,19.46,38.2592,4.07984,17.6587,34.1758,3.48154,22.6473,45.166,nan,20.1925,nan
8,2,53.66,17.22,13.4128,25.2784,92.4463,14.8977,30.9226,67.0853,16.0344,33.4621,79.5975,8.15922,19.1917,38.7805,2.2451,16.8051,33.6221,2.7548,22.6209,46.157,nan,19.6325,nan
9,3,93.515,17.31,12.2968,25.8091,101.604,12.6425,30.072,70.3426,15.9759,34.5735,91.0723,7.29599,18.8473,41.0063,1.8191,16.2578,33.259,2.0994,23.5217,50.6108,nan,19.695,nan
10,4,204.56,19.89,12.2107,28.234,110.642,13.2961,32.1484,79.3964,17.1156,37.6483,110.444,6.94851,18.7129,42.552,3.09302,17.9214,35.2457,2.90419,25.4803,55.1645,nan,20.66,nan
11,5,591.808,23.68,10.354,36.8825,132.431,15.9935,38.4819,105.229,19.7625,45.4672,151.552,9.43742,22.4301,54.0234,6.17936,21.4587,38.8956,5.5255,30.1725,67.0032,nan,21.8875,nan
12,6,1062.26,34.76,20.2253,54.7829,160.14,25.3209,60.3531,163.864,25.3596,62.4382,207.499,14.0564,29.6529,75.9284,8.7208,24.5081,42.5121,7.56073,35.4351,84.4959,nan,23.765,nan
13,7,1280.83,44.94,20.7013,62.5909,173.339,29.6464,81.4152,185.992,26.1741,72.5909,211.941,14.9429,33.3327,93.8844,8.65264,24.5919,43.4614,9.36979,38.346,98.5132,nan,21.4,nan
14,8,1450.22,34.01,11.8009,42.7248,139.753,17.2738,51.8973,148.65,17.3125,52.0932,169.117,9.68363,25.5875,76.7437,4.61714,20.3438,39.7194,0.671669,34.0007,92.8932,nan,14.5575,nan
15,9,1318,26.44,9.86549,30.9573,113.909,11.5354,36.8261,111.697,11.2912,35.3653,114.613,6.13691,21.0011,67.7295,0.43792,16.2661,36.07,-3.28925,32.7726,95.775,nan,13.04,nan
16,10,496.877,24.19,11.7316,25.5597,93.6796,9.59776,31.1033,83.6487,7.99566,29.9736,91.1659,5.69855,19.3335,55.0619,-0.712658,14.3586,33.3335,-2.75951,31.6832,87.3721,nan,15.17,nan
17,11,225.898,23,10.6702,21.2769,76.9463,4.97406,25.0287,64.6925,5.07996,24.2334,65.1958,5.35944,17.4749,46.7586,-1.61519,13.0621,31.1041,-2.98431,29.4542,82.0875,nan,8.61,nan
18,12,92.045,21.81,7.10878,18.784,68.3959,4.33162,18.8112,43.4347,2.16265,20.8817,53.4816,5.40706,16.4248,40.5411,-3.55954,11.3283,29.2919,-3.92466,28.3829,77.5824,nan,0.5475,nan
19,13,62.2825,21.26,6.46582,17.9189,61.8218,1.80899,16.7562,38.9072,-0.422302,18.3649,47.2261,5.3069,16.5149,38.448,-4.20139,10.4239,28.5172,-3.77657,28.3096,78.001,nan,-1.315,nan
20,14,30.6425,20.22,6.08455,16.6732,56.0827,-0.138195,13.9376,34.3063,-0.396944,16.5347,43.9013,5.15051,16.6663,38.8138,-4.95667,10.091,28.5123,-3.74176,28.4916,77.5333,nan,-2.5575,nan
21,15,36.74,18.68,5.84778,16.1235,54.2287,-0.709244,13.4168,34.2333,-1.42324,15.5445,40.9591,4.96991,17.0233,40.6268,-4.54295,11.0908,30.0735,-3.22709,28.3993,79.7839,nan,-3.9375,nan
22,16,45.0625,22.59,9.43033,19.0421,59.2794,5.60805,15.5716,35.3329,6.35114,17.9333,37.9445,9.80781,20.8886,41.2962,-0.917936,15.5574,35.7582,6.27326,26.9544,67.3638,nan,-3.0075,nan
23,17,123.575,35.02,18.0429,36.5001,90.4536,14.3687,29.3514,71.2231,16.8403,34.0311,80.9268,19.0238,31.8222,57.8156,5.23938,22.4385,43.5687,20.5256,41.6392,98.894,nan,10.88,nan
0,18,350.392,81.3,27.1213,55.769,126.452,21.8064,42.6196,89.62,25.7233,48.7704,108.352,27.3874,42.721,73.7653,8.40704,26.6341,48.3084,23.759,46.1083,104.589,nan,21.135,nan
1,19,419.905,70.5,29.1043,56.7312,133.707,25.6503,50.8418,108.843,29.8993,53.5429,120.573,28.6046,44.5531,76.0058,10.4413,28.6065,50.9541,23.874,44.6393,97.5737,nan,20.185,nan
2,20,384.532,84.2,30.6471,55.4197,135.81,25.8149,50.4246,107.917,29.2907,52.1589,120.978,28.7478,44.5356,75.1782,9.32202,27.2546,49.7474,23.351,43.6067,96.5029,nan,19.855,nan
3,21,219.645,63.77,28.0969,52.1884,135.395,23.9994,46.9903,103.181,26.9674,46.4678,108.387,26.5985,42.2774,73.0708,7.50631,25.1072,47.478,22.9273,40.9485,88.2759,nan,18.44,nan
4,22,95.83,75.14,27.3886,50.711,134.327,20.4517,43.7872,103.981,24.8168,41.7263,103.918,24.9261,39.4574,68.3864,5.16208,22.5135,44.4526,21.8279,39.3848,86.9639,nan,15.935,nan
5,23,83.26,66.67,26.7697,47.9944,131.189,17.9301,37.5293,102.558,23.0687,41.6184,105.111,21.6858,35.7616,63.853,2.30285,19.6253,41.0282,19.816,36.8034,81.9444,nan,13.75,nan


==> figures/macrocosm/data/tracking_days__2024-05-22__LZ_WEST.csv <==
hour,index,realized,dam,tzerobetalo,tzerobetamid,tzerobetahi,tzeroalphalo,tzeroalphamid,tzeroalphahi,timesfmthreelo,timesfmthreemid,timesfmthreehi,chronostwolo,chronostwomid,chronostwohi
5,0,60.6875,26.66,20.5478,52.6116,120.119,12.779,33.9511,79.7595,-6.80602,21.0455,83.598,13.0595,24.3301,60.2838
6,1,32.0375,23.65,17.6634,47.3884,104.281,13.1402,32.7877,75.3106,-12.7235,11.2418,57.5368,11.0389,21.4973,49.5373
7,2,54.4725,24.81,14.888,38.9773,85.3484,12.0561,28.4321,64.9573,-8.69349,14.9941,50.0448,8.84173,17.3472,41.1701
8,3,45.8375,22.5,10.6823,30.1521,67.2247,7.09701,20.3857,48.2466,-7.95319,14.686,40.2495,7.30523,13.7935,31.3374
9,4,36.765,20.4,8.89339,26.0644,57.8859,4.17609,16.2504,40.1482,-16.7315,10.4328,37.9221,6.08931,12.964,31.2202
10,5,40.1975,22.6,8.98939,24.98,49.7581,2.46526,14.1453,36.3467,-13.0817,10.5526,36.359,5.82436,13.2254,35.6113
11,6,40.9475,25.06,11.6165,29.341,60.5598,5.63836,18.673,43.1751,-9.57626,12.4071,34.7758,6.24648,15.2915,46.0956
12,7,20.1975,19.85,9.05512,23.1294,48.2944,3.68782,15.7046,36.872,-5.83608,14.0043,36.0483,5.60076,14.9277,43.8384
13,8,24.605,15.02,3.61752,13.2985,33.3004,0.257463,9.22679,25.7411,-8.68644,11.9012,36.4153,5.46992,13.1898,32.0105
14,9,21.475,10.93,1.87445,9.97251,28.7636,-0.480618,7.27802,22.3151,-9.66682,7.46401,33.5397,5.10417,11.4457,26.5946
15,10,54.7025,12.97,2.80808,10.9782,33.1789,1.60779,9.65445,27.3401,-9.2095,9.13916,33.9175,4.7906,11.1786,24.4888
16,11,19.5575,18.7,4.33041,13.8191,39.2091,3.32134,11.9311,31.1834,-3.31753,13.208,37.2026,4.40179,11.8315,27.5665
17,12,15.04,20.88,5.5191,18.5117,53.1629,6.85414,18.6165,45.6897,1.65107,18.8228,44.1992,5.40571,14.658,38.3808
18,13,17.36,22.2,6.89961,21.7221,60.5694,7.21841,22.7851,56.4163,-9.95746,12.8448,46.7915,5.99217,16.2219,43.598
19,14,16.215,25.94,8.24454,23.5593,75.5977,9.03659,28.06,72.3755,-6.37225,18.6139,57.5474,6.82418,17.2176,51.0661
20,15,21.1625,29,8.65516,25.0694,83.8069,8.4311,28.8847,78.0446,-7.74254,17.3459,69.3616,7.58457,18.9035,66.7897
21,16,31.7625,33.23,12.212,31.4229,97.4344,6.48967,24.5143,105.518,-5.85398,13.5884,88.5258,11.0258,23.4511,90.0465
22,17,23.265,37.39,13.1999,42.3229,174.286,5.63836,26.9029,95.5176,-11.9836,6.79524,123.071,9.50768,21.8651,113.449
23,18,20.93,41.1,13.5655,50.2928,200.035,6.36812,32.3283,140.541,-8.93911,14.8672,195.329,5.29295,27.1346,197.689
0,19,47.9375,82.49,37.2909,150.437,774.514,15.1839,63.2984,448.956,-57.4549,112.103,480.42,12.1133,65.5635,501.231
1,20,81.3775,105.61,47.3985,177.29,958.74,19.4373,68.4024,304.767,-126.118,242.836,837.173,22.7973,112.612,626.087
2,21,75.1775,48,28.6689,90.5931,269.591,9.15762,34.504,113.012,-40.6516,141.204,589.341,12.2765,46.6287,270.091
3,22,61.09,37.96,15.7794,58.1725,166.773,1.36254,18.4528,71.0537,36.9229,52.1133,328.963,12.9807,31.8312,151.568
4,23,37.79,33.22,9.80249,47.8364,149.111,-1.21981,13.2024,64.6698,17.4605,31.3449,289.748,13.7606,33.08,122.785


==> figures/macrocosm/data/tracking_days__2024-06-13__LZ_SOUTH.csv <==
hour,index,realized,dam,tzerobetalo,tzerobetamid,tzerobetahi,tzeroalphalo,tzeroalphamid,tzeroalphahi,timesfmthreelo,timesfmthreemid,timesfmthreehi,chronostwolo,chronostwomid,chronostwohi
5,0,20.1325,21.89,20.4547,26.5717,43.0496,15.5837,20.8119,32.383,-0.595371,20.7447,54.7028,20.1209,25.5163,36.7636
6,1,17.915,18.98,18.796,24.0397,36.6499,14.4231,19.2547,29.0148,0.0281029,20.3522,46.8874,18.77,23.8329,33.5886
7,2,17.045,17.46,17.8474,22.3193,32.8234,13.8421,18.3131,27.0285,3.63213,19.106,45.0856,17.6647,21.7899,31.2411
8,3,16.7075,17.99,16.5183,21.1902,32.0948,13.6967,18.6801,27.8146,8.00539,20.7087,41.0529,17.9657,22.101,30.7208
9,4,16.9875,18.96,16.1865,21.2168,34.9464,14.1326,19.351,28.8163,-2.4755,17.4063,48.2882,17.8039,23.0271,30.9623
10,5,18.7,21.29,17.0474,23.2256,39.5768,14.2779,19.7715,30.2614,2.76823,15.8082,50.4131,17.2083,22.8579,31.9264
11,6,20.59,25.53,17.617,25.2861,49.3659,14.2779,21.0935,33.1808,7.42478,19.9128,56.8514,17.3542,23.3756,34.459
12,7,18.64,23.91,15.9447,22.3857,41.5493,13.4059,19.7242,32.138,1.35068,20.0652,49.107,17.2201,23.0829,32.2079
13,8,18.3925,21.97,16.1439,22.1884,39.7972,13.2605,19.8335,33.9039,-5.56837,18.9267,53.389,17.454,23.0485,31.0307
14,9,22.6275,22.03,18.6158,26.0442,51.0082,15.0036,21.5447,38.4722,-2.34785,21.0923,50.4289,18.9334,24.7172,34.8961
15,10,47.0925,33.6,23.4451,36.1078,83.4109,19.0546,26.3218,52.278,1.57736,28.8091,107.154,20.3326,27.336,39.4201
16,11,68.405,47.15,29.7024,49.5157,121.585,22.3667,33.0827,73.2424,22.8946,36.3266,174.387,23.1571,31.2794,48.076
17,12,86.6575,70.63,38.6869,76.3112,200.517,26.2395,44.644,127.471,40.5124,46.7073,268.853,27.7184,37.1628,67.5704
18,13,99.44,111.4,49.6464,105.703,294.862,36.6475,75.2867,280.673,47.4529,74.4373,431.869,32.425,46.8972,91.1308
19,14,137.665,142.95,59.4393,128.54,369.028,41.404,103.718,291.409,65.2947,102.118,575.981,38.8387,57.597,118.018
20,15,169.538,173.38,69.3378,173.216,504.117,52.7859,153.828,370.259,37.0059,112.395,693.724,43.2738,69.7964,151.269
21,16,246.338,177.57,74.1244,206.447,646.184,39.914,128.789,387.725,47.0427,122.104,739.63,44.5659,70.8192,163.665
22,17,304.13,157.96,66.4164,208.054,749.153,39.9495,119.606,349.503,29.6608,106.195,738.756,39.4829,60.3695,138.053
23,18,232.025,128.38,51.5823,152.735,577.512,31.6668,89.7554,320.508,42.4833,88.8644,672.483,33.5884,51.8204,119.152
0,19,170.277,131.36,51.1651,142.831,509.391,33.0202,77.632,323.035,17.762,100.365,700.396,32.1456,50.0246,117.711
1,20,107.61,82.3,40.0585,93.3792,381.092,26.2395,47.9252,186.02,27.9285,89.7938,639.697,28.9686,42.5363,91.9866
2,21,42.2025,42.21,29.4313,48.3181,139.198,20.2081,32.1292,78.3671,22.241,38.4898,534.783,24.1722,33.114,60.1077
3,22,44.955,30.41,24.0862,34.656,71.9685,16.3082,23.9236,50.4115,-6.10172,19.2424,503.584,22.6714,28.8538,47.8797
4,23,30.3925,27.71,22.2433,31.9029,62.3476,13.2605,19.7677,42.8988,-8.80764,13.3242,485.38,21.3856,27.497,42.2496


==> figures/macrocosm/data/tracking_days__2025-05-21__LZ_SOUTH.csv <==
hour,index,realized,dam,tzerobetalo,tzerobetamid,tzerobetahi,tzeroalphalo,tzeroalphamid,tzeroalphahi,timesfmthreelo,timesfmthreemid,timesfmthreehi,chronostwolo,chronostwomid,chronostwohi
5,0,26.9975,24.75,17.9548,25.6185,39.1376,19.5234,27.513,43.4117,17.9553,25.4803,52.8806,21.0699,28.944,39.5892
6,1,26.0325,23.76,15.9565,22.8189,34.7313,18.0937,25.0766,37.3489,18.3415,26.0494,44.9181,19.2861,26.8632,36.6675
7,2,26.5975,22.45,14.4685,21.4693,33.0512,16.2324,22.6508,34.1289,19.2402,26.0913,40.359,18.2521,25.5902,35.1517
8,3,24.4625,20.31,12.9521,19.9925,30.7161,14.1604,21.0437,32.3547,18.9058,25.8236,36.2155,16.6654,23.9397,33.3899
9,4,24.1275,20.62,12.4232,19.861,30.4829,13.1136,20.1807,30.4048,18.2784,25.3967,35.7119,15.3111,23.2626,32.6974
10,5,27.5475,21.63,12.2086,20.6357,30.8531,14.4446,21.6875,32.9646,18.1902,25.1664,35.8925,16.5127,24.8902,35.2653
11,6,24.085,25.88,12.1234,23.0034,36.9547,15.9515,24.322,36.7797,18.5579,26.2563,37.2677,16.583,26.4078,40.2493
12,7,18.435,22.01,8.4635,18.7764,32.3325,12.1551,20.3875,32.1455,10.5965,19.5031,30.5631,12.2033,21.9228,35.8183
13,8,17.53,17.54,4.55433,14.0021,27.9337,6.85151,15.3443,27.6934,6.17174,15.3845,27.3183,7.57124,16.4751,27.7274
14,9,16.63,16.75,3.43176,13.3634,28.3167,4.41472,12.436,23.4548,3.99338,14.4671,28.0204,4.45089,13.4289,24.3564
15,10,19.7675,16.54,2.98007,12.712,28.2321,3.17547,10.7769,22.4686,5.17579,13.8449,26.5652,2.79429,11.259,21.4572
16,11,24.3925,18.95,3.68444,14.2364,29.6005,4.82463,12.2831,24.3054,5.03551,12.9895,25.7421,3.12006,11.8176,22.6993
17,12,25.2975,23.93,5.38288,17.5146,37.1713,6.24732,14.1931,28.5262,5.28606,14.7905,31.5098,5.84895,14.4404,25.5084
18,13,31.27,28.68,9.62066,23.2444,47.7077,7.95094,17.5195,34.9363,9.41029,18.9893,39.5089,9.33801,17.8937,29.1092
19,14,31.965,26.51,14.8366,30.566,66.13,11.1898,22.6997,46.2922,15.5736,25.5294,50.8647,14.7835,23.8402,38.5022
20,15,36.665,34.16,20.0766,39.0999,95.636,15.8577,28.831,57.2707,22.1409,32.5981,62.835,19.0512,30.2407,50.8074
21,16,45.4475,43.69,28.3067,51.8858,120.39,18.0011,35.1105,80.0476,26.4784,39.8743,78.4883,19.6736,31.5831,63.9496
22,17,44.6,50.23,30.5855,63.6561,163.039,20.8063,38.3171,94.5431,23.5009,45.1299,97.3371,19.1724,32.7387,71.7725
23,18,56.865,62.7,37.6565,84.862,211.811,26.4395,53.0138,125.465,24.2734,60.9125,132.943,29.3073,50.1166,102.634
0,19,66.27,95.48,46.2237,96.716,233.235,33.1389,63.1892,148.064,38.8798,87.4536,174.69,38.4714,66.9539,130.749
1,20,67.71,99.45,37.7726,67.5243,152.546,29.0849,49.0755,124.047,26.3862,70.1339,153.916,33.7174,55.1661,108.464
2,21,35.2425,45.63,31.0678,48.6971,92.5004,24.211,38.2188,80.0286,20.1808,42.9116,105.899,26.3864,41.272,74.5724
3,22,30.4275,31.07,24.8186,34.4565,56.758,17.8157,28.7492,58.1212,19.323,27.8155,72.8186,21.4126,30.9984,47.7847
4,23,24.475,25.89,22.1389,31.153,51.9664,14.1604,24.0345,50.6371,15.0755,23.3132,62.2969,19.7958,27.6149,39.0442


==> figures/missing-data.csv <==
model,pattern,rate_pct,rel_crps,n_pairs,series_id
t0-alpha,random,0,1.0000,12,0
t0-alpha,random,10,1.1153,12,0
t0-alpha,random,25,1.1801,12,0
t0-alpha,random,50,1.3138,12,0
t0-alpha,random,75,1.5563,12,0
t0-alpha,block,0,1.0000,12,1
t0-alpha,block,10,1.0315,12,1
t0-alpha,block,25,1.1540,12,1
t0-alpha,block,50,1.2817,12,1
t0-alpha,block,75,1.4203,12,1
chronos-2,random,0,1.0000,12,10
chronos-2,random,10,1.0729,12,10
chronos-2,random,25,1.1113,12,10
chronos-2,random,50,1.1757,12,10
chronos-2,random,75,1.2722,12,10
chronos-2,block,0,1.0000,12,11
chronos-2,block,10,1.0302,12,11
chronos-2,block,25,1.0625,12,11
chronos-2,block,50,1.1137,12,11
chronos-2,block,75,1.2191,12,11
tirex,random,0,1.0000,12,20
tirex,random,10,1.1098,12,20
tirex,random,25,1.2157,12,20
tirex,random,50,1.3207,12,20
tirex,random,75,1.4953,12,20
tirex,block,0,1.0000,12,21
tirex,block,10,1.0172,12,21
tirex,block,25,1.0667,12,21
tirex,block,50,1.1741,12,21
tirex,block,75,1.3606,12,21


==> figures/rollout-reduction-points-wide.csv <==
dataset,window_end,single_pass,median,paths
LOOP_SEATTLE/5T,256,1.000000,1.000000,1.000000
bizitobs_l2c/5T,256,1.000000,1.000000,1.000000
electricity/15T,256,1.000000,1.000000,1.000000
ett1/15T,256,1.000000,1.000000,1.000000
ett2/15T,256,1.000000,1.000000,1.000000
jena_weather/10T,256,1.000000,1.000000,1.000000
solar/10T,256,1.000000,1.000000,1.000000
LOOP_SEATTLE/5T,512,1.000000,1.000000,1.000000
bizitobs_l2c/5T,512,1.000000,1.000000,1.000000
electricity/15T,512,1.000000,1.000000,1.000000
ett1/15T,512,1.000000,1.000000,1.000000
ett2/15T,512,1.000000,1.000000,1.000000
jena_weather/10T,512,1.000000,1.000000,1.000000
solar/10T,512,1.000000,1.000000,1.000000
LOOP_SEATTLE/5T,768,1.000000,1.000000,1.000000
bizitobs_l2c/5T,768,1.000000,1.000000,1.000000
electricity/15T,768,1.000000,1.000000,1.000000
ett1/15T,768,1.000000,1.000000,1.000000
ett2/15T,768,1.000000,1.000000,1.000000
jena_weather/10T,768,1.000000,1.000000,1.000000
solar/10T,768,1.000000,1.000000,1.000000
LOOP_SEATTLE/5T,1024,1.000000,1.000000,1.000000
bizitobs_l2c/5T,1024,1.000000,1.000000,1.000000
electricity/15T,1024,1.000000,1.000000,1.000000
ett1/15T,1024,1.000000,1.000000,1.000000
ett2/15T,1024,1.000000,1.000000,1.000000
jena_weather/10T,1024,1.000000,1.000000,1.000000
solar/10T,1024,1.000000,1.000000,1.000000
LOOP_SEATTLE/5T,1280,0.932988,1.007812,0.950310
bizitobs_l2c/5T,1280,1.274567,1.786992,1.661405
electricity/15T,1280,1.568609,1.592335,1.485084
ett1/15T,1280,1.532025,1.821389,1.573336
ett2/15T,1280,1.593257,1.704022,1.569867
jena_weather/10T,1280,0.989680,1.060103,0.989160
solar/10T,1280,1.541033,2.150068,1.911369
LOOP_SEATTLE/5T,1536,0.902946,0.935551,0.934248
bizitobs_l2c/5T,1536,0.962282,1.176592,1.204424
electricity/15T,1536,1.600345,1.661930,1.584289
ett1/15T,1536,1.722137,1.733875,1.653339
ett2/15T,1536,1.344520,1.174875,1.176961
jena_weather/10T,1536,0.917598,0.919176,0.912657
solar/10T,1536,1.253118,1.771452,1.689879
LOOP_SEATTLE/5T,1792,1.016900,1.073537,1.060209
bizitobs_l2c/5T,1792,1.004723,0.586528,0.645597
electricity/15T,1792,1.428528,1.513107,1.460964
ett1/15T,1792,1.210541,1.396404,1.321413
ett2/15T,1792,1.171762,1.111021,1.133455
jena_weather/10T,1792,0.838905,0.812749,0.827332
solar/10T,1792,0.955527,0.875790,0.756006
LOOP_SEATTLE/5T,2048,1.030647,1.044601,1.039069
bizitobs_l2c/5T,2048,0.780144,0.883044,1.002347
electricity/15T,2048,1.273543,1.345459,1.353765
ett1/15T,2048,1.297218,1.438083,1.396740
ett2/15T,2048,1.600404,1.560508,1.545520
jena_weather/10T,2048,1.014678,0.938120,0.932738
solar/10T,2048,1.125698,1.118014,1.163864
LOOP_SEATTLE/5T,2304,1.013736,1.108333,0.969360
bizitobs_l2c/5T,2304,1.270662,1.166087,1.138105
electricity/15T,2304,2.083207,2.268534,2.154687
ett1/15T,2304,2.364086,2.928896,2.657620
ett2/15T,2304,3.354563,3.542336,3.166499
jena_weather/10T,2304,1.535517,1.787746,1.556160
solar/10T,2304,0.912969,1.031754,0.822061
LOOP_SEATTLE/5T,2560,1.162063,1.253167,1.122765
bizitobs_l2c/5T,2560,0.972149,1.006103,0.970951
electricity/15T,2560,1.572981,1.828207,1.773730
ett1/15T,2560,1.345464,1.641673,1.535195
ett2/15T,2560,1.781635,1.860993,1.657541
jena_weather/10T,2560,1.732880,1.487842,1.481599
solar/10T,2560,2.085734,2.027838,1.968273
LOOP_SEATTLE/5T,2816,1.250567,1.220098,1.084623
bizitobs_l2c/5T,2816,1.046878,1.145081,1.107825
electricity/15T,2816,2.146407,2.547482,2.547489
ett1/15T,2816,1.504371,1.929862,1.837661
ett2/15T,2816,1.789165,1.741456,1.598391
jena_weather/10T,2816,1.362110,0.958769,0.996371
solar/10T,2816,1.880442,1.419362,1.393857
LOOP_SEATTLE/5T,3072,0.905891,0.983966,0.934889
bizitobs_l2c/5T,3072,1.121490,1.244381,1.242187
electricity/15T,3072,2.090517,2.541113,2.540555
ett1/15T,3072,1.552567,1.830571,1.733608
ett2/15T,3072,1.480927,1.351869,1.278804
jena_weather/10T,3072,1.444820,0.887672,0.914519
solar/10T,3072,0.899311,1.122361,0.838785


==> figures/rollout-reduction-summary-wide.csv <==
window_end,next_patch,single_pass,median,paths
256,0.731529,1.000000,1.000000,1.000000
512,0.600115,1.000000,1.000000,1.000000
768,0.464110,1.000000,1.000000,1.000000
1024,0.469756,1.000000,1.000000,1.000000
1280,0.645968,1.318956,1.537251,1.407615
1536,0.474538,1.205614,1.293789,1.270726
1792,0.510576,1.075046,1.007284,0.990715
2048,0.415563,1.135120,1.165490,1.186182
2304,0.634150,1.624318,1.777708,1.589112
2560,0.577237,1.477846,1.547441,1.463052
2816,0.579093,1.527160,1.489649,1.434286
3072,0.459126,1.302067,1.337855,1.259122


==> figures/seasonal-demand.csv <==
month,label,paris_gl,paris_gl_fc,paris_gl_lo,paris_gl_hi,paris_ff,paris_ff_fc,paris_ff_lo,paris_ff_hi,marseille_gl,marseille_gl_fc,marseille_gl_lo,marseille_gl_hi,marseille_ff,marseille_ff_fc,marseille_ff_lo,marseille_ff_hi,nyc_gl,nyc_gl_fc,nyc_gl_lo,nyc_gl_hi,nyc_ff,nyc_ff_fc,nyc_ff_lo,nyc_ff_hi,sf_gl,sf_gl_fc,sf_gl_lo,sf_gl_hi,sf_ff,sf_ff_fc,sf_ff_lo,sf_ff_hi,paris_temp,marseille_temp,nyc_temp,sf_temp,paris_promo,marseille_promo,nyc_promo,sf_promo
1,Jan,43.0,nan,nan,nan,0.0,nan,nan,nan,31.5,nan,nan,nan,0.0,nan,nan,nan,65.5,nan,nan,nan,0.0,nan,nan,nan,14.0,nan,nan,nan,0.0,nan,nan,nan,5.4,7.7,0.9,11.2,0,0,1,0
2,Feb,40.0,nan,nan,nan,0.0,nan,nan,nan,28.5,nan,nan,nan,0.0,nan,nan,nan,59.0,nan,nan,nan,0.0,nan,nan,nan,8.5,nan,nan,nan,1.5,nan,nan,nan,6.0,8.3,2.2,12.3,1,0,0,0
3,Mar,24.0,nan,nan,nan,0.0,nan,nan,nan,13.0,nan,nan,nan,0.0,nan,nan,nan,40.0,nan,nan,nan,0.0,nan,nan,nan,4.5,nan,nan,nan,5.5,nan,nan,nan,9.2,11.4,6.0,13.1,0,1,0,0
4,Apr,9.0,nan,nan,nan,1.0,nan,nan,nan,0.0,nan,nan,nan,11.5,nan,nan,nan,9.5,nan,nan,nan,0.5,nan,nan,nan,2.0,nan,nan,nan,8.0,nan,nan,nan,12.2,14.3,12.1,13.6,0,0,0,1
5,May,0.0,nan,nan,nan,18.0,nan,nan,nan,0.0,nan,nan,nan,32.0,nan,nan,nan,0.0,nan,nan,nan,26.5,nan,nan,nan,0.0,nan,nan,nan,11.5,nan,nan,nan,15.6,18.4,17.3,14.3,0,0,0,0
6,Jun,0.0,nan,nan,nan,34.0,nan,nan,nan,0.0,nan,nan,nan,52.5,nan,nan,nan,0.0,nan,nan,nan,51.0,nan,nan,nan,0.0,nan,nan,nan,17.0,nan,nan,nan,18.8,22.5,22.2,15.4,1,0,0,0
7,Jul,0.0,nan,nan,nan,44.5,nan,nan,nan,0.0,nan,nan,nan,66.0,nan,nan,nan,0.0,nan,nan,nan,66.5,nan,nan,nan,0.0,nan,nan,nan,18.5,nan,nan,nan,20.9,25.2,25.3,15.7,0,1,1,0
8,Aug,0.0,nan,nan,nan,44.0,nan,nan,nan,0.0,nan,nan,nan,64.5,nan,nan,nan,0.0,nan,nan,nan,62.5,nan,nan,nan,0.0,nan,nan,nan,22.5,nan,nan,nan,20.8,24.9,24.5,16.5,0,0,0,0
9,Sep,0.0,0.0,0.0,0.0,26.0,26.0,26.0,26.0,0.0,0.0,0.0,0.0,44.5,44.5,44.5,44.5,0.0,0.0,0.0,0.0,43.5,43.5,43.5,43.5,0.0,0.0,0.0,0.0,26.0,26.0,26.0,26.0,17.2,20.9,20.7,17.2,0,0,0,1
10,Oct,4.0,3.8,2.7,4.8,6.0,5.6,4.1,7.2,0.0,0.0,0.0,0.0,25.0,23.5,16.9,30.1,0.0,0.0,0.0,0.0,12.0,11.3,8.1,14.4,0.0,0.0,0.0,0.0,23.5,22.1,15.9,28.3,13.2,17.0,14.4,16.7,0,0,0,0
11,Nov,26.5,24.9,17.9,31.9,0.0,0.0,0.0,0.0,11.5,10.8,7.8,13.8,0.0,0.0,0.0,0.0,25.5,24.0,17.3,30.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.0,9.4,6.8,12.0,8.7,11.7,8.9,14.0,1,0,1,0
12,Dec,40.5,38.1,27.4,48.7,0.0,0.0,0.0,0.0,28.0,26.3,19.0,33.7,0.0,0.0,0.0,0.0,50.5,47.5,34.2,60.8,0.0,0.0,0.0,0.0,13.0,12.2,8.8,15.6,0.0,0.0,0.0,0.0,5.9,8.4,3.9,11.4,0,1,0,1


==> figures/tail-calibration-sota.csv <==
level,logit_level,t0_clamp_mean,t0_clamp_mean_logit,t0_iqf_mean,t0_iqf_mean_logit,chronos2_mean,chronos2_mean_logit,tirex_mean,tirex_mean_logit,toto_mean,toto_mean_logit
0.0100,-4.5951,0.0909,-2.3027,0.0078,-4.8458,0.0087,-4.7357,0.0987,-2.2118,0.0127,-4.3534
0.0200,-3.8918,0.0909,-2.3027,0.0140,-4.2546,0.0135,-4.2915,0.0987,-2.2118,0.0197,-3.9072
0.0500,-2.9444,0.0909,-2.3027,0.0383,-3.2233,0.0724,-2.5504,0.0987,-2.2118,0.0485,-2.9765
0.1000,-2.1972,0.0909,-2.3027,0.0909,-2.3027,0.1577,-1.6754,0.0987,-2.2118,0.0991,-2.2073
0.2000,-1.3863,0.1706,-1.5814,0.1706,-1.5814,0.2802,-0.9435,0.1968,-1.4064,0.2146,-1.2974
0.2500,-1.0986,0.2253,-1.2350,0.2253,-1.2350,0.3287,-0.7141,0.2459,-1.1206,0.2747,-0.9709
0.3000,-0.8473,0.2718,-0.9855,0.2718,-0.9855,0.3748,-0.5117,0.2999,-0.8478,0.3281,-0.7168
0.4000,-0.4055,0.3693,-0.5352,0.3693,-0.5352,0.4627,-0.1495,0.4037,-0.3901,0.4297,-0.2831
0.5000,0.0000,0.4727,-0.1093,0.4727,-0.1093,0.5502,0.2015,0.5049,0.0196,0.5293,0.1173
0.6000,0.4055,0.5989,0.4009,0.5989,0.4009,0.6342,0.5503,0.6024,0.4155,0.6184,0.4828
0.7000,0.8473,0.6969,0.8326,0.6969,0.8326,0.7204,0.9464,0.7003,0.8487,0.6976,0.8359
0.7500,1.0986,0.7379,1.0351,0.7379,1.0351,0.7675,1.1942,0.7548,1.1244,0.7413,1.0527
0.8000,1.3863,0.8066,1.4281,0.8066,1.4281,0.8138,1.4749,0.7990,1.3801,0.7861,1.3016
0.9000,2.1972,0.8889,2.0796,0.8889,2.0796,0.9016,2.2151,0.8929,2.1207,0.8825,2.0163
0.9500,2.9444,0.8889,2.0796,0.9368,2.6962,0.9474,2.8910,0.8929,2.1207,0.9298,2.5836
0.9800,3.8918,0.8889,2.0796,0.9659,3.3438,0.9803,3.9072,0.8929,2.1207,0.9658,3.3407
0.9900,4.5951,0.8889,2.0796,0.9756,3.6885,0.9843,4.1383,0.8929,2.1207,0.9759,3.7011


==> figures/tail-calibration.csv <==
level,logit_level,package_mean,package_pooled,package_mean_logit,iqf_mean,iqf_pooled,iqf_mean_logit
0.0100,-4.5951,0.1065,0.1093,-2.1270,0.0158,0.0155,-4.1318
0.0200,-3.8918,0.1065,0.1093,-2.1270,0.0238,0.0247,-3.7140
0.0500,-2.9444,0.1065,0.1093,-2.1270,0.0513,0.0537,-2.9174
0.1000,-2.1972,0.1065,0.1093,-2.1270,0.1065,0.1093,-2.1270
0.2000,-1.3863,0.1891,0.2006,-1.4559,0.1891,0.2006,-1.4559
0.2500,-1.0986,0.2440,0.2631,-1.1309,0.2440,0.2631,-1.1309
0.3000,-0.8473,0.2861,0.3107,-0.9144,0.2861,0.3107,-0.9144
0.4000,-0.4055,0.3769,0.4032,-0.5027,0.3769,0.4032,-0.5027
0.5000,0.0000,0.4765,0.5001,-0.0941,0.4765,0.5001,-0.0941
0.6000,0.4055,0.5867,0.6106,0.3503,0.5867,0.6106,0.3503
0.7000,0.8473,0.6827,0.7006,0.7662,0.6827,0.7006,0.7662
0.7500,1.0986,0.7255,0.7411,0.9719,0.7255,0.7411,0.9719
0.8000,1.3863,0.7956,0.8074,1.3590,0.7956,0.8074,1.3590
0.9000,2.1972,0.8839,0.8931,2.0299,0.8839,0.8931,2.0299
0.9500,2.9444,0.8839,0.8931,2.0299,0.9366,0.9475,2.6928
0.9800,3.8918,0.8839,0.8931,2.0299,0.9677,0.9754,3.3999
0.9900,4.5951,0.8839,0.8931,2.0299,0.9779,0.9836,3.7898


==> figures/timebench-patterns.csv <==
model,label,y,with_trend_strength,without_trend_strength,gap_plus_trend_strength,gap_minus_trend_strength,with_linearity,without_linearity,gap_plus_linearity,gap_minus_linearity,with_seasonal_strength,without_seasonal_strength,gap_plus_seasonal_strength,gap_minus_seasonal_strength,with_seasonal_corr,without_seasonal_corr,gap_plus_seasonal_corr,gap_minus_seasonal_corr,with_e_acf1,without_e_acf1,gap_plus_e_acf1,gap_minus_e_acf1,with_x_entropy,without_x_entropy,gap_plus_x_entropy,gap_minus_x_entropy,with_stationarity,without_stationarity,gap_plus_stationarity,gap_minus_stationarity
sundial_base,Sundial,0,0.6620,0.6970,0.0350,0.0000,0.6656,0.6890,0.0235,0.0000,0.6547,0.7011,0.0464,0.0000,0.6786,0.6750,0.0000,0.0036,0.6679,0.6887,0.0208,0.0000,0.6871,0.6690,0.0000,0.0181,0.6723,0.6985,0.0262,0.0000
Moirai2,Moirai-2.0,1,0.6349,0.6653,0.0303,0.0000,0.6346,0.6622,0.0276,0.0000,0.6210,0.6775,0.0564,0.0000,0.6475,0.6481,0.0006,0.0000,0.6348,0.6654,0.0306,0.0000,0.6622,0.6369,0.0000,0.0254,0.6483,0.6455,0.0000,0.0027
Toto,Toto-1.0,2,0.6538,0.6693,0.0154,0.0000,0.6676,0.6528,0.0000,0.0148,0.6503,0.6714,0.0211,0.0000,0.6718,0.6497,0.0000,0.0221,0.6580,0.6636,0.0056,0.0000,0.6684,0.6544,0.0000,0.0140,0.6683,0.6238,0.0000,0.0446
TiRex,TiRex,3,0.6352,0.6687,0.0335,0.0000,0.6412,0.6583,0.0171,0.0000,0.6274,0.6735,0.0461,0.0000,0.6591,0.6401,0.0000,0.0190,0.6369,0.6662,0.0292,0.0000,0.6606,0.6408,0.0000,0.0198,0.6501,0.6459,0.0000,0.0042
t0-alpha,\textbf{t0-alpha},4,0.6198,0.6565,0.0367,0.0000,0.6275,0.6438,0.0164,0.0000,0.6064,0.6675,0.0611,0.0000,0.6361,0.6346,0.0000,0.0015,0.6195,0.6568,0.0372,0.0000,0.6546,0.6208,0.0000,0.0339,0.6353,0.6356,0.0003,0.0000
TimesFM-2.5,TimesFM-2.5,5,0.6033,0.6514,0.0481,0.0000,0.6147,0.6331,0.0184,0.0000,0.5880,0.6635,0.0755,0.0000,0.6189,0.6279,0.0090,0.0000,0.6042,0.6499,0.0457,0.0000,0.6569,0.5988,0.0000,0.0581,0.6260,0.6116,0.0000,0.0144
Toto-2.0-22m,Toto-2.0-22m,6,0.6115,0.6473,0.0359,0.0000,0.6262,0.6271,0.0009,0.0000,0.5996,0.6567,0.0571,0.0000,0.6253,0.6279,0.0027,0.0000,0.6146,0.6428,0.0282,0.0000,0.6532,0.6068,0.0000,0.0464,0.6328,0.5978,0.0000,0.0349
Chronos-2,Chronos-2,7,0.5900,0.6301,0.0402,0.0000,0.5944,0.6205,0.0262,0.0000,0.5653,0.6544,0.0890,0.0000,0.5953,0.6183,0.0230,0.0000,0.5870,0.6342,0.0471,0.0000,0.6471,0.5775,0.0000,0.0696,0.6052,0.6149,0.0097,0.0000
Toto-2.0-1B,Toto-2.0-1B,8,0.5682,0.5813,0.0131,0.0000,0.5669,0.5812,0.0143,0.0000,0.5210,0.6356,0.1146,0.0000,0.5620,0.5853,0.0232,0.0000,0.5610,0.5911,0.0302,0.0000,0.6173,0.5422,0.0000,0.0751,0.5738,0.5737,0.0000,0.0001
Toto-2.0-313m,Toto-2.0-313m,9,0.5754,0.5954,0.0200,0.0000,0.5779,0.5903,0.0124,0.0000,0.5370,0.6382,0.1012,0.0000,0.5770,0.5905,0.0135,0.0000,0.5707,0.6017,0.0310,0.0000,0.6222,0.5559,0.0000,0.0664,0.5851,0.5779,0.0000,0.0072
Toto-2.0-2.5B,Toto-2.0-2.5B,10,0.5629,0.5732,0.0103,0.0000,0.5599,0.5754,0.0155,0.0000,0.5119,0.6329,0.1210,0.0000,0.5531,0.5813,0.0282,0.0000,0.5555,0.5833,0.0278,0.0000,0.6130,0.5343,0.0000,0.0787,0.5666,0.5709,0.0044,0.0000
TimesFM-3,TimesFM-3.0,11,0.5625,0.6396,0.0771,0.0000,0.5831,0.6067,0.0235,0.0000,0.5499,0.6456,0.0957,0.0000,0.5784,0.6102,0.0317,0.0000,0.5653,0.6351,0.0697,0.0000,0.6479,0.5561,0.0000,0.0918,0.5983,0.5760,0.0000,0.0223


==> figures/win-loss-map.csv <==
y,x,competitor,domain,domain_n,domain_wins,domain_win_rate,domain_white_text,frequency,frequency_n,frequency_wins,frequency_win_rate,frequency_white_text
0,0,TiRex-2,Sales,4,2,0.5000,0,Yearly,1,1,1.0000,1
0,1,Toto-2.0,Sales,4,3,0.7500,0,Yearly,1,0,0.0000,1
0,2,Chronos-2,Sales,4,2,0.5000,0,Yearly,1,0,0.0000,1
0,3,TiRex,Sales,4,1,0.2500,0,Yearly,1,0,0.0000,1
0,4,TimesFM-2.5,Sales,4,2,0.5000,0,Yearly,1,1,1.0000,1
1,0,TiRex-2,Healthcare,5,2,0.4000,0,Quarterly,1,0,0.0000,1
1,1,Toto-2.0,Healthcare,5,2,0.4000,0,Quarterly,1,0,0.0000,1
1,2,Chronos-2,Healthcare,5,1,0.2000,1,Quarterly,1,0,0.0000,1
1,3,TiRex,Healthcare,5,2,0.4000,0,Quarterly,1,0,0.0000,1
1,4,TimesFM-2.5,Healthcare,5,2,0.4000,0,Quarterly,1,0,0.0000,1
2,0,TiRex-2,Econ/Fin,6,2,0.3333,0,Monthly,5,2,0.4000,0
2,1,Toto-2.0,Econ/Fin,6,1,0.1667,1,Monthly,5,2,0.4000,0
2,2,Chronos-2,Econ/Fin,6,2,0.3333,0,Monthly,5,1,0.2000,1
2,3,TiRex,Econ/Fin,6,0,0.0000,1,Monthly,5,2,0.4000,0
2,4,TimesFM-2.5,Econ/Fin,6,2,0.3333,0,Monthly,5,2,0.4000,0
3,0,TiRex-2,Transport,15,5,0.3333,0,Weekly,8,2,0.2500,0
3,1,Toto-2.0,Transport,15,5,0.3333,0,Weekly,8,1,0.1250,1
3,2,Chronos-2,Transport,15,9,0.6000,0,Weekly,8,2,0.2500,0
3,3,TiRex,Transport,15,9,0.6000,0,Weekly,8,2,0.2500,0
3,4,TimesFM-2.5,Transport,15,5,0.3333,0,Weekly,8,1,0.1250,1
4,0,TiRex-2,Nature,15,9,0.6000,0,Daily,15,6,0.4000,0
4,1,Toto-2.0,Nature,15,7,0.4667,0,Daily,15,6,0.4000,0
4,2,Chronos-2,Nature,15,9,0.6000,0,Daily,15,4,0.2667,0
4,3,TiRex,Nature,15,10,0.6667,0,Daily,15,4,0.2667,0
4,4,TimesFM-2.5,Nature,15,10,0.6667,0,Daily,15,6,0.4000,0
5,0,TiRex-2,Web/CloudOps,20,15,0.7500,0,Hourly,31,15,0.4839,0
5,1,Toto-2.0,Web/CloudOps,20,7,0.3500,0,Hourly,31,14,0.4516,0
5,2,Chronos-2,Web/CloudOps,20,9,0.4500,0,Hourly,31,21,0.6774,0
5,3,TiRex,Web/CloudOps,20,15,0.7500,0,Hourly,31,20,0.6452,0
5,4,TimesFM-2.5,Web/CloudOps,20,11,0.5500,0,Hourly,31,13,0.4194,0
6,0,TiRex-2,Energy,32,9,0.2812,0,Sub-hourly,36,18,0.5000,0
6,1,Toto-2.0,Energy,32,7,0.2188,1,Sub-hourly,36,9,0.2500,0
6,2,Chronos-2,Energy,32,10,0.3125,0,Sub-hourly,36,14,0.3889,0
6,3,TiRex,Energy,32,12,0.3750,0,Sub-hourly,36,21,0.5833,0
6,4,TimesFM-2.5,Energy,32,16,0.5000,0,Sub-hourly,36,25,0.6944,0


==> fonts/OFL.txt <==
Copyright 2022 The Mona Sans Project Authors (https://github.com/github/mona-sans), with Reserved Font Name "Mona"

This Font Software is licensed under the SIL Open Font License, Version 1.1.
This license is copied below, and is also available with a FAQ at:
https://openfontlicense.org


-----------------------------------------------------------
SIL OPEN FONT LICENSE Version 1.1 - 26 February 2007
-----------------------------------------------------------

PREAMBLE
The goals of the Open Font License (OFL) are to stimulate worldwide
development of collaborative font projects, to support the font creation
efforts of academic and linguistic communities, and to provide a free and
open framework in which fonts may be shared and improved in partnership
with others.

The OFL allows the licensed fonts to be used, studied, modified and
redistributed freely as long as they are not sold by themselves. The
fonts, including any derivative works, can be bundled, embedded, 
redistributed and/or sold with any software provided that any reserved
names are not used by derivative works. The fonts and derivatives,
however, cannot be released under any other type of license. The
requirement for fonts to remain under this license does not apply
to any document created using the fonts or their derivatives.

DEFINITIONS
"Font Software" refers to the set of files released by the Copyright
Holder(s) under this license and clearly marked as such. This may
include source files, build scripts and documentation.

"Reserved Font Name" refers to any names specified as such after the
copyright statement(s).

"Original Version" refers to the collection of Font Software components as
distributed by the Copyright Holder(s).

"Modified Version" refers to any derivative made by adding to, deleting,
or substituting -- in part or in whole -- any of the components of the
Original Version, by changing formats or by porting the Font Software to a
new environment.

"Author" refers to any designer, engineer, programmer, technical
writer or other person who contributed to the Font Software.

PERMISSION & CONDITIONS
Permission is hereby granted, free of charge, to any person obtaining
a copy of the Font Software, to use, study, copy, merge, embed, modify,
redistribute, and sell modified and unmodified copies of the Font
Software, subject to the following conditions:

1) Neither the Font Software nor any of its individual components,
in Original or Modified Versions, may be sold by itself.

2) Original or Modified Versions of the Font Software may be bundled,
redistributed and/or sold with any software, provided that each copy
contains the above copyright notice and this license. These can be
included either as stand-alone text files, human-readable headers or
in the appropriate machine-readable metadata fields within text or
binary files as long as those fields can be easily viewed by the user.

3) No Modified Version of the Font Software may use the Reserved Font
Name(s) unless explicit written permission is granted by the corresponding
Copyright Holder. This restriction only applies to the primary font name as
presented to the users.

4) The name(s) of the Copyright Holder(s) or the Author(s) of the Font
Software shall not be used to promote, endorse or advertise any
Modified Version, except to acknowledge the contribution(s) of the
Copyright Holder(s) and the Author(s) or with their explicit written
permission.

5) The Font Software, modified or unmodified, in part or in whole,
must be distributed entirely under this license, and must not be
distributed under any other license. The requirement for fonts to
remain under this license does not apply to any document created
using the Font Software.

TERMINATION
This license becomes null and void if any of the above conditions are
not met.

DISCLAIMER
THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT. IN NO EVENT SHALL THE
COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM
OTHER DEALINGS IN THE FONT SOFTWARE.


==> tables/gifteval-beta.csv <==
model,label,params,crps,mase,release,capability,source_run,source_step,context_length,block_size,mode
t0-beta,\textbf{t0-beta},255614272,0.473751,0.686539,2026-09-16,covariate,T0-2423,200000,8192,1024,independent

